A posteriori error estimates for variational inequalities of the second kind in an abstract framework

In this paper, an abstract framework is introduced for the derivation of reliable a posteriori error estimators for variational inequalities of the second kind. Under certain conditions (local) efficiency of the error estimators can also be derived. The framework is based on the estimation of a residuum which results from an equivalent mixed formulation and from the replacement of the Lagrange multiplier by its (possibly post-processed) discrete counterpart. The approach is applied to an idealized frictional contact problem and a Mosolov type model problem in an $hp$-finite element discretization setup. Several numerical experiments demonstrate the broad applicability of the theoretical findings.

==> SSN_a2.txt <==
0 1.8741449872722280e+00 3.3164319422701771e+00 5.6510883379965604e-01 1.1644779741821303e+06 
1 9.6010958856961581e-01 1.3787823345301251e+00 6.9634601816740804e-01 7.0051780466440017e+04 
2 4.5123553016901186e-01 5.1178614604118888e-01 8.8168766126134279e-01 3.7879176991988797e+03 
3 2.6905821433609806e-01 2.5795053399373763e-01 1.0430612806664323e+00 1.9205530410053882e+02 
4 5.9564636114368928e-02 1.5025743084795137e-01 3.9641724058654793e-01 4.9923305331196453e+00 
5 8.5502861857521244e-03 9.2610516967889626e-03 9.2325218190032587e-01 1.2746295423326442e-01 
6 7.8893206921667200e-04 8.8441308453724896e-04 8.9204025020668321e-01 7.9780998395842235e-04 
7 4.1039513284776488e-04 4.6539238703035922e-04 8.8182605535615122e-01 4.1956676017350608e-04 
8 7.2439744381254677e-05 6.1596497933314655e-05 1.1760367360442974e+00 1.5765915344262800e-04 
9 5.3868738958155185e-05 2.9606277039647307e-05 1.8195039817406542e+00 1.1417506955799178e-05 
10 4.9687552730523393e-05 1.6375399938700536e-05 3.0342802567585001e+00 2.7180332374394907e-11 
11 4.9686110048998050e-05 1.6370967683647508e-05 3.0350136295625387e+00 1.5609087429039307e-22 
12 4.9686110044964919e-05 1.6370967667144219e-05 3.0350136323757244e+00 1.7715894528394926e-27 


==> SSN_a3.txt <==
0 1.8741449871536440e+00 3.3164319424247246e+00 5.6510883373756515e-01 1.2347244463093365e+06 
1 9.6010958768593246e-01 1.3787823344284529e+00 6.9634601757784131e-01 7.4398553998305768e+04 
2 4.5123552632826508e-01 5.1178614522901067e-01 8.8168765515594250e-01 4.0567404918630227e+03 
3 2.6905803466781819e-01 2.5795053279429214e-01 1.0430605889943401e+00 2.0039168712536980e+02 
4 5.8107516204748876e-02 1.4216874408350871e-01 4.0872216027045305e-01 5.9116775672835775e+00 
5 9.2967497646369752e-03 9.9585616164363233e-03 9.3354342953433689e-01 5.8723057208977081e-01 
6 1.2864081204673322e-03 1.3849436635900560e-03 9.2885230951033815e-01 8.3322748855670647e-03 
7 3.5404988995995078e-04 3.7640235824724309e-04 9.4061549350705742e-01 5.2197868718910573e-03 
8 1.9049961627044663e-04 2.0451616013499889e-04 9.3146485903461074e-01 4.4698217086531046e-03 
9 7.1120125978849297e-05 7.6689839377344158e-05 9.2737351592184614e-01 3.7706841258394708e-04 
10 3.2377926524743855e-05 3.4936991681805303e-05 9.2675198882695520e-01 1.5209027141124847e-04 
11 1.2806112604898952e-05 1.3892713311471474e-05 9.2178628593197154e-01 4.5404158328787399e-05 
12 6.6863136092200435e-06 7.2510757224289431e-06 9.2211333396202388e-01 2.5220513131138077e-05 
13 3.2464485435783121e-06 3.4984050064293669e-06 9.2797961860104550e-01 4.5423747250600390e-06 
14 1.5422818455059412e-06 1.2230243990082548e-06 1.2610393110362890e+00 1.3428241058305166e-06 
15 1.2790591093837749e-06 8.0303347848741661e-07 1.5927842906288217e+00 3.7961088998809172e-13 
16 1.2790592249439501e-06 8.0318465182006978e-07 1.5924846447769101e+00 3.4427223245406557e-26 


==> SSN_h1.txt <==
0 1.8742750596709377e+00 3.3164295102278900e+00 5.6514846882487968e-01 4.3690666655549302e+05 
1 9.6038272735772645e-01 1.3788056552132484e+00 6.9653233849638663e-01 2.5945520831055037e+04 
2 4.5189088860064258e-01 5.1189915195139013e-01 8.8277327062959088e-01 1.3154945931529498e+03 
3 2.7020418289674536e-01 2.5823607465864212e-01 1.0463456093573436e+00 7.9949361867334446e+01 
4 6.9794047892184935e-02 1.4582904243381387e-01 4.7860183902573278e-01 9.8736463447616418e-01 
5 2.7657845988433179e-02 1.7350315487361437e-02 1.5940831743710999e+00 2.7214395990900146e-03 
6 2.7690515789272969e-02 1.6719908597072428e-02 1.6561403807028849e+00 9.4695359581933096e-08 
7 2.7691651770696265e-02 1.6722143428120430e-02 1.6559869785669461e+00 1.1842923691233770e-16 
8 2.7691651808070979e-02 1.6722143504320903e-02 1.6559869732558881e+00 4.1960604794223645e-28 


==> SSN_h2.txt <==
0 1.8741449872920501e+00 3.3164327921968466e+00 5.6510868898102806e-01 4.3690666654478817e+05 
1 9.6010960194620198e-01 1.3787839957204608e+00 6.9634518889560548e-01 2.5945439143959393e+04 
2 4.5123559228689664e-01 5.1179008357588007e-01 8.8168099923724808e-01 1.3154730103062059e+03 
3 2.6905831183362777e-01 2.5795767146993620e-01 1.0430327979797465e+00 7.9955889610179469e+01 
4 6.1855976403059364e-02 1.4287512327085847e-01 4.3293734407349987e-01 9.9444071865661510e-01 
5 3.5407783830890644e-03 6.2598052037792879e-03 5.6563715128888659e-01 2.6917729472401004e-03 
6 1.1651253555630058e-03 2.3407754324543807e-03 4.9775187290877076e-01 9.0682153162440065e-08 
7 1.1637627612185826e-03 2.3381232476814696e-03 4.9773371116026210e-01 1.0635822688056951e-16 
8 1.1637627228154998e-03 2.3381231676367110e-03 4.9773371177523912e-01 2.4286420591611462e-27 


==> SSN_hp.txt <==
0 1.8741449881827530e+00 3.3164319424017039e+00 5.6510883405179391e-01 9.1330294111254369e+05 
1 9.6010958780429023e-01 1.3787823344202892e+00 6.9634601766780657e-01 5.5212827531925490e+04 
2 4.5123551855909932e-01 5.1178614523827992e-01 8.8168763995948130e-01 3.0595788527404147e+03 
3 2.6905482101263989e-01 2.5795053281974900e-01 1.0430481304748860e+00 1.4725244729282005e+02 
4 5.3778511882969796e-02 1.2179313480705339e-01 4.4155618432981925e-01 5.3382240690038572e+00 
5 7.7093685515457772e-03 8.6246857972701492e-03 8.9387239521072359e-01 7.1184167158615319e-01 
6 1.0549353964504553e-03 1.5138972689180434e-03 6.9683420276225194e-01 8.4579224731320887e-03 
7 4.0194248187732717e-05 1.1271415928760180e-04 3.5660336236171486e-01 9.3614605890712576e-06 
8 3.9995481809046062e-05 1.1226521883761621e-04 3.5625888608382555e-01 9.3368086887156847e-06 
9 3.8438097506477075e-05 1.0872961739709915e-04 3.5352002910204833e-01 9.1822787745789534e-06 
10 3.5513052651409251e-05 1.0191153277139537e-04 3.4846941936464615e-01 8.6499721937348074e-06 
11 3.2903758670416779e-05 9.5531435494243414e-05 3.4442860091220456e-01 8.1194104772726162e-06 
12 2.4189535400128805e-05 7.1640760657478125e-05 3.3765045454753717e-01 6.9270311417132883e-06 
13 1.2602299687345322e-05 3.5835885937001750e-05 3.5166703313822711e-01 3.6834237617066663e-06 
14 6.7537169925493534e-06 1.7930233040490526e-05 3.7666643692237189e-01 2.1072062966410954e-06 
15 5.2655774021200237e-06 1.3452122056899460e-05 3.9143098611860733e-01 1.4831707064227674e-06 
16 4.9921095573787799e-07 6.1163674613209425e-07 8.1618862649247070e-01 6.8282687256315559e-07 
17 1.8509617577638672e-07 3.1995489750333099e-07 5.7850708715736954e-01 9.8278724627811343e-14 
18 1.8508400220233491e-07 3.2001206296036625e-07 5.7836570437426826e-01 3.2114589016920028e-27 


==> a2_vec.txt <==
17 5.8877273454705066e-02 3.9650002731130743e-02 4.1483799101877716e-02 6.6542129096501430e-03 4.1780710160732877e-02 6.6635674294042149e-03 6.0355666804574069e-02 6.8620097160994362e-02 3.7348078897964751e-02 3.3089595134669254e-02 3.3955945162516633e-02 6.0355666804574069e-02 2.2187159986455818e-02 1.8289961100541315e-02 4.9870291674420815e-02 6.8620097160994362e-02 
45 3.4082960072740628e-02 2.5725231993336751e-02 2.4027336300045096e-02 3.3470597811886302e-03 2.4173027895664355e-02 3.3462579654700442e-03 3.5958373945685518e-02 4.3776357607882531e-02 1.9767970452293768e-02 2.0410483303160434e-02 2.2037335872251092e-02 3.5958373945685518e-02 1.6686425946723853e-02 1.5410803559414623e-02 3.1775260067985117e-02 4.3776357607882531e-02 
57 1.5214702871800054e-02 1.3346979253295782e-02 1.0717250931199620e-02 1.1196723953392717e-03 1.0799431279232332e-02 1.1183339808776606e-03 1.6541022131305445e-02 2.0090052859792238e-02 6.6497275170782572e-03 9.7499247245242497e-03 1.1589888047908812e-02 1.6541022131305445e-02 9.2516772588991363e-03 9.1421372311153125e-03 1.3791995598987200e-02 2.0090052859792238e-02 
131 1.0047636757101177e-02 9.7221563134339585e-03 7.0424689683751714e-03 4.0390183093038480e-04 7.1664939288415917e-03 4.0871487465064154e-04 1.2617223471037565e-02 1.5292251854006065e-02 6.6268141248032051e-03 5.9470369873665992e-03 8.9393743485941778e-03 1.2617223471037565e-02 5.2479926451124755e-03 6.8628401969143167e-03 1.0737704547533570e-02 1.5292251854006065e-02 
199 7.4178724372490302e-03 7.1664630815505628e-03 5.2030503247425895e-03 2.1266561628828371e-04 5.2870690191726168e-03 2.1863931571286196e-04 9.2230526890819085e-03 1.0952211760287737e-02 4.7538819601435512e-03 4.3020394241283736e-03 6.6300651586427076e-03 9.2230526890819085e-03 3.6292455528877028e-03 5.7189772778826840e-03 7.1744981959098097e-03 1.0952211760287737e-02 
285 6.7180033336612238e-03 6.0166739209901914e-03 4.7487577547851738e-03 2.3176409645418494e-04 4.7519331410964729e-03 2.3188663864527522e-04 6.8440441407247284e-03 8.2736147955475257e-03 9.1431675289831637e-04 4.2359794285138702e-03 5.2973052920107649e-03 6.8440441407247284e-03 3.9368576394602558e-03 4.3354769556276764e-03 5.7724793766905039e-03 8.2736147955475257e-03 
353 5.4007675535330925e-03 4.6565347105240783e-03 3.8169309200504261e-03 1.7696361698017748e-04 3.8209067665750276e-03 1.7715390240329615e-04 5.3902658614644579e-03 7.4625546925785541e-03 9.1431493710882310e-04 3.4968276914360448e-03 3.9988986420582016e-03 5.3902658614644579e-03 3.2947621412140666e-03 3.1718966716003552e-03 5.8255784839807093e-03 7.4625546925785541e-03 
427 2.5435407496768466e-03 2.8953509376762627e-03 1.7943317085805904e-03 4.3676008138930874e-05 1.8027682227199685e-03 4.4476834944827726e-05 3.2400904500768110e-03 5.0192749140306036e-03 9.1419554455662985e-04 1.4636007750504301e-03 2.7423175239682848e-03 3.2400904500768110e-03 1.0803065596896144e-03 2.6678535980065626e-03 4.0090974153323793e-03 5.0192749140306036e-03 
707 2.1025045312649680e-03 2.0986732538485569e-03 1.4813969114001221e-03 3.7495084032357034e-05 1.4919746964623434e-03 3.8355956096278132e-05 2.4801202249945652e-03 4.5723075476775451e-03 9.0915797324899773e-04 1.2593974746081941e-03 1.9334803104907408e-03 2.4801202249945652e-03 9.7310952439617004e-04 1.6885598950326648e-03 4.0350032744278603e-03 4.5723075476775451e-03 
1103 1.1898827245642350e-03 1.4686527199590266e-03 8.3711224131571154e-04 1.5901107099516385e-05 8.4561456565967054e-04 1.6770447119317662e-05 1.6859376280134604e-03 3.2643258831687207e-03 6.3443909275078219e-04 6.8764119022600813e-04 1.4025057278477604e-03 1.6859376280134604e-03 5.5409455390660872e-04 1.2621078163479842e-03 2.8902203366454908e-03 3.2643258831687207e-03 
1381 9.8024183493823571e-04 1.0773376414947137e-03 6.9163143514169205e-04 1.0379346393769344e-05 6.9463660491434127e-04 1.0688666176603092e-05 1.2131918421778947e-03 2.3735343592009720e-03 3.4636663809940613e-04 5.6629828731342242e-04 1.0154658279452799e-03 1.2131918421778947e-03 4.6159765563361083e-04 8.5876642467571501e-04 2.1361515251691592e-03 2.3735343592009720e-03 
2097 7.1443090315710884e-04 7.9099996351054231e-04 5.0498791898833013e-04 6.5974854940243158e-06 5.0536988143509102e-04 6.6298374369202923e-06 8.5936251209830648e-04 1.7808223883328787e-03 1.1351578244903270e-04 4.1007241156414972e-04 7.4663157688973909e-04 8.5936251209830648e-04 3.3823908368870717e-04 6.7262265396289349e-04 1.6098495686131479e-03 1.7808223883328787e-03 
2955 3.9182238161179078e-04 5.4275727010075431e-04 2.7671047981086904e-04 4.4121632047389556e-06 2.7740960526768797e-04 4.4596360651166037e-06 5.7866104844438659e-04 1.7305763490373998e-03 1.1351576838287310e-04 2.0520752848198460e-04 5.2901101082068042e-04 5.7866104844438659e-04 1.4311947213808341e-04 5.0048146813600413e-04 1.6465247604950887e-03 1.7305763490373998e-03 
4347 3.0749252158071403e-04 3.7300606779426190e-04 2.1697858888899450e-04 3.1087539977501253e-06 2.1788057001900511e-04 3.1733616097651561e-06 4.1199273525269664e-04 1.6671515060096790e-03 1.1351537674316753e-04 1.6859762693239986e-04 3.5836728831830993e-04 4.1199273525269664e-04 1.2674271983286546e-04 3.3063811914396516e-04 1.6251532605792928e-03 1.6671515060096790e-03 
6053 1.7149861794988613e-04 2.4772805551422859e-04 1.2089203098019263e-04 1.6053522425214941e-06 1.2164247943956566e-04 1.6442058632635976e-06 2.6610317405012106e-04 1.1066913632381899e-03 6.5533335192590221e-05 8.7623297657973002e-05 2.4256635983917240e-04 2.6610317405012106e-04 5.8263148354491419e-05 2.2813842539768048e-04 1.0793652856403283e-03 1.1066913632381899e-03 
9003 1.3237618852851644e-04 1.8123945615365020e-04 9.3551873826207803e-05 1.0316732334515647e-06 9.3656298202217164e-05 1.0388113777121844e-06 1.9137384412852204e-04 7.7453886624759564e-04 2.7265825976184646e-05 6.7373575662260529e-05 1.7703481085042536e-04 1.9137384412852204e-04 4.4399344102349302e-05 1.6418142374726531e-04 7.5514249542821352e-04 7.7453886624759564e-04 
12621 8.8064464550652722e-05 1.1978301192502163e-04 6.2254093977997426e-05 7.5380844697783349e-07 6.2287861574883400e-05 7.5481802738101429e-07 1.2586505159791882e-04 6.5261942921889828e-04 1.3069229213823718e-05 4.4295237334913151e-05 1.1708602995638302e-04 1.2586505159791882e-04 2.5351327806292180e-05 1.1232687798155514e-04 6.4224706873845024e-04 6.5261942921889828e-04 
18181 5.6069443184984460e-05 8.2167257172334631e-05 3.9619896750548765e-05 2.7594059315220076e-07 3.9674251606678803e-05 2.7846667988495350e-07 8.6521495207897211e-05 5.9541508545026336e-04 1.3069167407213820e-05 2.9514070733558878e-05 8.0275062286035514e-05 8.6521495207897211e-05 2.0498092714334026e-05 7.4312101360312426e-05 5.9025914701215472e-04 5.9541508545026336e-04 
25635 3.9250994226482635e-05 5.5954013885806154e-05 2.7739419245464991e-05 2.2688685468419482e-07 2.7769860779119862e-05 2.2804882931623061e-07 5.8781856999757223e-05 4.6417938491557397e-04 7.6828259068876398e-06 1.9781799339282555e-05 5.4817527428047343e-05 5.8781856999757223e-05 1.1400106673650454e-05 5.2298787534307827e-05 4.6101881735668428e-04 4.6417938491557397e-04 
38201 2.6744415753662702e-05 3.8323731184933230e-05 1.8907462433195747e-05 9.9482544307366927e-08 1.8914852321444473e-05 9.9792018906051407e-08 4.0013125777409407e-05 3.2528877021910282e-04 3.2606390077184947e-06 1.3312625272084279e-05 3.7592452382162989e-05 4.0013125777409407e-05 8.2394603823411858e-06 3.5704134317705574e-05 3.2320191575723812e-04 3.2528877021910282e-04 
53841 1.8792829339119310e-05 2.6636223852835865e-05 1.3285662485161661e-05 7.3089077542515459e-08 1.3291411019889184e-05 7.3265831972326165e-08 2.7854204875994843e-05 3.0582068764554142e-04 2.5045861413219790e-06 9.3292273967909351e-06 2.6125644369346321e-05 2.7854204875994843e-05 5.5084384301920871e-06 2.4825801727920916e-05 3.0475130305690116e-04 3.0582068764554142e-04 
75357 1.2213539092892939e-05 1.7886022137312194e-05 8.6350626088118163e-06 3.8151505802709772e-08 8.6374898503861709e-06 3.8207920233570203e-08 1.8633475653571010e-05 2.4956880604147172e-04 1.4186224356658829e-06 6.0446898066333701e-06 1.7568598420444096e-05 1.8633475653571010e-05 3.6294603478433704e-06 1.6712373879982697e-05 2.4897811156049415e-04 2.4956880604147172e-04 
108977 8.5995931587177848e-06 1.2523553149742392e-05 6.0793530317988336e-06 2.2363626646384726e-08 6.0823078851883241e-06 2.2432846439071228e-08 1.3049675255691379e-05 1.8792386041459002e-04 1.1794094688936540e-06 4.0862986011822312e-06 1.2337146401241438e-05 1.3049675255691379e-05 2.2328007480247844e-06 1.1867301766339278e-05 1.8753177878971130e-04 1.8792386041459002e-04 
157441 5.9656237938716184e-06 8.4641207712008443e-06 4.2176976136250231e-06 1.5364037883444442e-08 4.2189683679815603e-06 1.5390765396344781e-08 8.8160204680547752e-06 1.4789785018431978e-04 5.8405494090211705e-07 2.7951016211360178e-06 8.3407735640461591e-06 8.8160204680547752e-06 1.4235576678330750e-06 8.0732468264670517e-06 1.4766932361941234e-04 1.4789785018431978e-04 
220613 4.0076263231729576e-06 6.0344340305897282e-06 2.8335631724300468e-06 7.2595941220006045e-09 2.8340763034958974e-06 7.2731543674111969e-09 6.2638036988967162e-06 1.1984401724243079e-04 3.3372236734985866e-07 1.9726924796539748e-06 5.9356845048030477e-06 6.2638036988967162e-06 1.1635247262349270e-06 5.6994238905330498e-06 1.1970229686899513e-04 1.1984401724243079e-04 
316927 2.6044098905626997e-06 4.0917775757915049e-06 1.8414605454344756e-06 3.7749062219726366e-09 1.8417312338310865e-06 3.7810507152186746e-09 4.2329481025085441e-06 9.4495588483146866e-05 2.1856598118652019e-07 1.2693549570474981e-06 4.0322222834830753e-06 4.2329481025085441e-06 7.7615178648226551e-07 3.9503173241656227e-06 9.4409538994377122e-05 9.4495588483146866e-05 



==> a3_vec.txt <==
40 1.9139508496669892e-02 1.4166819674924391e-02 1.3112127674557104e-02 1.0827768659987316e-03 1.3942485192397111e-02 1.1344292242114775e-03 2.9945878897606745e-02 3.8844959210934352e-02 2.4827972050815994e-02 1.1424989688111007e-02 1.2239161630625939e-02 2.9945878897606745e-02 8.3399481236021925e-03 6.3015949990810477e-03 2.7986386435305190e-02 3.8844959210934352e-02 
109 1.2165361493016431e-02 1.0168047660393713e-02 8.4374980297687047e-03 6.5573356348056899e-04 8.7638260624807122e-03 6.7161721357287272e-04 1.7190594961072898e-02 2.2586120509215341e-02 1.2664888165110967e-02 7.3790895602159961e-03 8.9814364187032064e-03 1.7190594961072898e-02 5.9620474438968679e-03 5.4946287006738597e-03 1.6852195499117727e-02 2.2586120509215341e-02 
136 7.8691183756406068e-03 7.7120580421922965e-03 5.5469840535578505e-03 3.1801394706256272e-04 5.5815761142727046e-03 3.1909987623678207e-04 8.9764547032164937e-03 1.0395422327318049e-02 2.7581023095762467e-03 4.9583077856996385e-03 6.9559179545965076e-03 8.9764547032164937e-03 4.6492996070909304e-03 4.6708152212950422e-03 7.5515015291818246e-03 1.0395422327318049e-02 
283 5.5459505991485598e-03 5.6446325189167135e-03 3.8964578808099257e-03 1.6493544318548715e-04 3.9465407677193058e-03 1.6781682857851523e-04 6.7819942270713517e-03 8.5366992288071174e-03 2.7539109605503771e-03 3.3955339770892715e-03 5.1847631698875105e-03 6.7819942270713517e-03 3.0777745591793666e-03 3.6295814919175069e-03 6.5302871377049456e-03 8.5366992288071174e-03 
361 2.9969707098679741e-03 3.1615830709632816e-03 2.0716786829464524e-03 7.9737802580613743e-05 2.1656363661593332e-03 8.6965081233465448e-05 4.3992139389916630e-03 6.2287240549883990e-03 2.7514062976249391e-03 1.6513651362690728e-03 3.0092922511985097e-03 4.3992139389916630e-03 1.2552598173818403e-03 2.1352564889924332e-03 5.0091685193915337e-03 6.2287240549883990e-03 
598 2.6238761911978243e-03 2.8087390351622115e-03 1.8548307469972714e-03 6.5662448522020884e-05 1.8558903972832950e-03 6.5704899496435133e-05 3.0508163680650151e-03 3.9211351016477537e-03 2.7514070253185994e-04 1.5012594144415403e-03 2.6415901037091902e-03 3.0508163680650151e-03 1.2037829503591933e-03 1.5364025541604025e-03 3.3896861033402958e-03 3.9211351016477537e-03 
781 1.8080417890514917e-03 2.2136425313159943e-03 1.2777091129842356e-03 3.4983171856129994e-05 1.2792476435598999e-03 3.5060370089947234e-05 2.3721279739364683e-03 3.5203488240930897e-03 2.7514047384950911e-04 1.0489755654312207e-03 2.1097248890578255e-03 2.3721279739364683e-03 8.2187350453732195e-04 1.6096493137414745e-03 3.0084392286125056e-03 3.5203488240930897e-03 
1012 1.1870485685242149e-03 1.3156029285425843e-03 8.3819802388266523e-04 3.6889889868215985e-05 8.4054052656286750e-04 3.6960018793658407e-05 1.4571142030477342e-03 2.6608844288343743e-03 2.7514030586196911e-04 7.6938509261810484e-04 1.2064519020958300e-03 1.4571142030477342e-03 6.8812344703629645e-04 1.0730798847806355e-03 2.3193941963843656e-03 2.6608844288343743e-03 
1465 9.2129017830269657e-04 9.4130128126223287e-04 6.4993955661329711e-04 1.1602805280151406e-05 6.5295801196273357e-04 1.1830683368725329e-05 1.0700584735424100e-03 2.2126746610372206e-03 2.7514030554020300e-04 5.7432455237234033e-04 8.5992689085146498e-04 1.0700584735424100e-03 4.7684724625449496e-04 6.5607021566735347e-04 2.0401998783739594e-03 2.2126746610372206e-03 
2092 6.5916767970866435e-04 5.6103741506685796e-04 4.6393462508767606e-04 6.1017439893010429e-06 4.6825921626515992e-04 6.5111376611886337e-06 6.9544895505248359e-04 2.0765071368786699e-03 2.7485384586437852e-04 4.0588823794019801e-04 4.9331465698776184e-04 6.9544895505248359e-04 2.8946238893499558e-04 3.7307102216694508e-04 2.0033389106022398e-03 2.0765071368786699e-03 
2614 3.8217942111347782e-04 4.2869110975247965e-04 2.6844777194933139e-04 5.5449005403091839e-06 2.7202371892552456e-04 5.7709912844795007e-06 5.0227893978533689e-04 1.4907969246262180e-03 2.0044361763863839e-04 2.1288725065444255e-04 4.0839381485106992e-04 5.0227893978533689e-04 1.3974411743875406e-04 3.0225987258491863e-04 1.4392388188515265e-03 1.4907969246262180e-03 
4273 2.8233689857812104e-04 2.9400050411640914e-04 1.9959829319064445e-04 2.7754099716898025e-06 1.9968636822300553e-04 2.7781151758416067e-06 3.2070964284875429e-04 6.9057479949093266e-04 2.5952594382469386e-05 1.6231997953484293e-04 2.7537857960415645e-04 3.2070964284875429e-04 1.2230063473472327e-04 1.7066464680591642e-04 6.5737063336511795e-04 6.9057479949093266e-04 
5176 2.0245868015511160e-04 2.2644646109826685e-04 1.4309848043560705e-04 1.7413501967072642e-06 1.4322130451566891e-04 1.7456456479515026e-06 2.4540493994211704e-04 6.4040751714527404e-04 2.5952594382485239e-05 1.1834460885852888e-04 2.1341181070159661e-04 2.4540493994211704e-04 8.5563837113856051e-05 1.4778731119520218e-04 6.1667332623443235e-04 6.4040751714527404e-04 
8281 1.1499677335222392e-04 1.4813124896876370e-04 8.1206806953145033e-05 5.1281501813106187e-07 8.1423045791086644e-05 5.2714796621730412e-07 1.5905227544653206e-04 5.4633728606426671e-04 2.5952594382434661e-05 6.7794356840835494e-05 1.4152036726237599e-04 1.5905227544653206e-04 5.7674652924592082e-05 1.0160939689705961e-04 5.3306665423859766e-04 5.4633728606426671e-04 
10324 8.3505422552837454e-05 1.0523953220383546e-04 5.8898169396516255e-05 4.9342890963048300e-07 5.9195956259420367e-05 5.0829785317365797e-07 1.1482348421118578e-04 5.3309219792605726e-04 2.5952594382465723e-05 4.9841639359522627e-05 1.0013344275101563e-04 1.1482348421118578e-04 4.1545337348338740e-05 7.9706797328447487e-05 5.2481860269878804e-04 5.3309219792605726e-04 
16429 5.5090857349484033e-05 6.9069293345317789e-05 3.8851033644463976e-05 3.6339907746565247e-07 3.9058926614257171e-05 3.7272485051363838e-07 7.5311328557243137e-05 5.3590622561204614e-04 1.7930930280177069e-05 3.0592096257418988e-05 6.6440963229932659e-05 7.5311328557243137e-05 2.3316128527607565e-05 5.4457090627898222e-05 5.3232015537631671e-04 5.3590622561204614e-04 
21307 4.1353424827734218e-05 5.0084577910194529e-05 2.9238643632883170e-05 2.6048368873253527e-07 2.9243930370118268e-05 2.6054991678514401e-07 5.3336440081536417e-05 3.9470696647754262e-04 2.3727400895619134e-06 2.3357590271079617e-05 4.7891219672995132e-05 5.3336440081536417e-05 1.6911909497829769e-05 3.7156244550975405e-05 3.9258293429334982e-04 3.9470696647754262e-04 
28048 2.2421749726077191e-05 3.0495697757804256e-05 1.5849937257699881e-05 7.5596351889794585e-08 1.5859203943004823e-05 7.5823585883443566e-08 3.2175783994578305e-05 2.3332759924040968e-04 2.3727081597866821e-06 1.2954817577081846e-05 2.9356839632337380e-05 3.2175783994578305e-05 9.8087619058986437e-06 2.2767133920641159e-05 2.3199479439460410e-04 2.3332759924040968e-04 
36838 1.6457299833400050e-05 2.1252141419987455e-05 1.1630754853198417e-05 5.8831275579767428e-08 1.1643378347852087e-05 5.9123213132683983e-08 2.2584285830598413e-05 1.8969175407551462e-04 2.3727081595805202e-06 9.3462086174170966e-06 2.0422257635906629e-05 2.2584285830598413e-05 6.8785640577110842e-06 1.5342968235515269e-05 1.8893017361571159e-04 1.8969175407551462e-04 
51724 1.0840357904478792e-05 1.3817473148756257e-05 7.6557024353427433e-06 2.8658692908958123e-08 7.6748667557608480e-06 2.9253040063318853e-08 1.4814900566664975e-05 1.4975210816160143e-04 2.3727081595807569e-06 6.1545526539797016e-06 1.3265482140465935e-05 1.4814900566664975e-05 4.5856641007886781e-06 1.0749370282980195e-05 1.4927654496975584e-04 1.4975210816160143e-04 
74803 7.5656721788750612e-06 9.6066942468292304e-06 5.3433388932102282e-06 2.7081607527559093e-08 5.3561296652070519e-06 2.7378160433406510e-08 1.0270715184128660e-05 1.5204361446628448e-04 1.6392455145937820e-06 4.0511982676068475e-06 9.2945283437576630e-06 1.0270715184128660e-05 2.8507295173043808e-06 7.7966228123966293e-06 1.5180796944842985e-04 1.5204361446628448e-04 
101761 5.2055211086062802e-06 6.4418107460041324e-06 3.6806947991977213e-06 9.3427623956064666e-09 3.6810237444635427e-06 9.3466841364614029e-09 6.8589164179601646e-06 8.6902516054673064e-05 2.1336244580154283e-07 3.0732067760933698e-06 6.1281817047684712e-06 6.8589164179601646e-06 2.4338625035990595e-06 4.8424175517873131e-06 8.6733091024517010e-05 8.6902516054673064e-05 
142600 3.1454044521479144e-06 4.4790595721631889e-06 2.2238701797421016e-06 5.2753445626323474e-09 2.2244034236724583e-06 5.2822201576917693e-09 4.7045407192083104e-06 5.8567711396429439e-05 2.1336086970730324e-07 1.8749478757565687e-06 4.3094954439194827e-06 4.7045407192083104e-06 1.5228308714603041e-06 3.4658267199242129e-06 5.8444848589410497e-05 5.8567711396429439e-05 



==> fric_a2.txt <==
25 2.9240177382128660e+00 1.6746084190334196e-01 3.9363623795576225e-01 7.2498430999746921e-01 3.8761241740155550e-01 5.1010400543171874e-01 3.3934166744027433e-01 1.6947741003716519e+00
55 3.8029524607613912e+00 6.2380053908759628e-02 1.3140991341405492e-01 2.1884490994516675e-01 1.2256610544299519e-01 1.6576460625888256e-01 7.3435275701003208e-02 1.5044587912081373e+00
83 4.3620706714548376e+00 2.4304815361459533e-02 8.2119220830642908e-02 9.0355323706119886e-02 6.0240976340257636e-02 5.9008692040025700e-02 3.2451248902555928e-02 1.0550540110203070e+00
137 5.1551367354757716e+00 1.6954790916320885e-02 4.1836958877062451e-02 6.1397627722426351e-02 4.5213123860755100e-02 3.7171964597796578e-02 1.8538801704366746e-02 1.3601012250525335e+00
169 5.5287748136788721e+00 9.7546614841248821e-03 4.0729972859315129e-02 3.8725301791403294e-02 2.9053626591019184e-02 2.0082933016300049e-02 1.5881170681271931e-02 9.2463345673609565e-01
221 6.0459435960125134e+00 8.0519323995847190e-03 1.8587713045174797e-02 2.9738405294862540e-02 2.3751278079594335e-02 1.4424297657060322e-02 1.0591939207143053e-02 1.4680724871686943e+00
351 7.0540040631622718e+00 4.7050217525953673e-03 9.3929770025576280e-03 1.8699458662200089e-02 1.6284857126065699e-02 6.2487029564219677e-03 6.7399476263069321e-03 1.7799707473811752e+00
477 7.8133892321155720e+00 3.2918663561131226e-03 3.3439983459348523e-03 1.2621468004442991e-02 1.1626037067233787e-02 4.1062476360455465e-03 2.6973036629112483e-03 2.6897625610929929e+00
589 8.3824653121044115e+00 2.4739888714900267e-03 2.3214411148540413e-03 9.0809417630443052e-03 8.4299736660497261e-03 3.1511305629595477e-03 1.2121977844776618e-03 2.6766938675492336e+00
763 9.1377971443209116e+00 1.6699593811605696e-03 2.2137260374888034e-03 6.2566001189865023e-03 5.8221270738277866e-03 1.9448047552209245e-03 1.2106262219089296e-03 2.2562834616068455e+00
1067 1.0218523306389526e+01 1.1485027941260384e-03 1.9825567829053381e-03 4.4093145014812273e-03 4.1020405583158687e-03 1.2525248924308043e-03 1.0229853492330630e-03 1.9244577507444227e+00
1529 1.1520442530582665e+01 8.3899405063346251e-04 1.4076866502702849e-03 3.1976776987782821e-03 3.0269096665162848e-03 8.2593114880537516e-04 6.1708854587269786e-04 1.9512939507917475e+00
2029 1.2659814699796097e+01 6.0218988930463898e-04 8.2545583986876037e-04 2.3188745039715171e-03 2.2014527956018609e-03 5.4291448236316506e-04 4.8582756071083067e-04 2.2694724494140446e+00
2721 1.3960774553839038e+01 4.3206057276206375e-04 5.1417422245921842e-04 1.6740450133390459e-03 1.6030979036826434e-03 3.7273185221242059e-04 3.0589995789463307e-04 2.4926085505414752e+00
3651 1.5398223216610575e+01 3.1295857886500552e-04 2.4503915890295851e-04 1.2062332202796326e-03 1.1723064277345818e-03 2.2776930235040720e-04 1.6975678515206654e-04 3.0347313378652494e+00
5037 1.7141835256546848e+01 2.2830323972963660e-04 1.8185846687962426e-04 8.7335957665232126e-04 8.5653355083649039e-04 1.5948629222505692e-04 6.0591657957667356e-05 2.9921706683650018e+00
6835 1.8977813437709187e+01 1.6514665251166549e-04 1.6845495836174325e-04 6.3250465247246894e-04 6.1933736271686920e-04 1.1399037306978661e-04 5.9072509593233496e-05 2.6812001110491583e+00
9083 2.0864585982497594e+01 1.1871248018107368e-04 1.5710167327513141e-04 4.5812439257803141e-04 4.4885482428852768e-04 7.1986078443968509e-05 5.6791815415287462e-05 2.3265662117011057e+00
12311 2.3090381608107585e+01 8.5991894365558186e-05 1.2297379760807509e-04 3.3278132894307984e-04 3.2586456584813477e-04 4.7976161574671986e-05 4.7476157577146878e-05 2.2176966333351658e+00
17323 2.5874643121716318e+01 6.2694048381102747e-05 6.8467193237569033e-05 2.4243517552999328e-04 2.3876097741150690e-04 3.0739753271972072e-05 2.8689328478353912e-05 2.6114686869865111e+00
23915 2.8810898010412146e+01 4.5656898584428110e-05 4.3773739550880316e-05 1.7756203892517800e-04 1.7424867703271161e-04 2.1891714908791282e-05 2.6199790800087937e-05 2.8072592950104576e+00
31865 3.1703312454262935e+01 3.3315487769260619e-05 2.6787020415947558e-05 1.2890306336118401e-04 1.2744604908227028e-04 1.4864501351827324e-05 1.2351150423281677e-05 3.0153557911012605e+00
42821 3.4985299949270726e+01 2.4147047395688090e-05 2.2703532068749187e-05 9.3733073651788395e-05 9.2545307005656942e-05 9.5202159730026302e-06 1.1428942876209876e-05 2.8280484465206657e+00
59171 3.8967538186103866e+01 1.7659472226653297e-05 1.6955955234514667e-05 6.8172476702289808e-05 6.7791459064693325e-05 6.2332178490123825e-06 3.5988404870205810e-06 2.7846120321014642e+00
83341 4.3680362685785269e+01 1.2830788702230191e-05 1.0167568223515154e-05 4.9686110031555941e-05 4.9323457642339642e-05 4.2903846809764460e-06 4.1831394384421300e-06 3.0350136318826153e+00
112793 4.8316342290338973e+01 9.3286696318677927e-06 7.8301996407583210e-06 3.6236280280286349e-05 3.5901719835928732e-05 2.9713890439908259e-06 3.9122076278232426e-06 2.9752274810195245e+00
151043 5.3255794442444149e+01 6.7875126784086098e-06 5.4412651781753989e-06 2.6389078936046038e-05 2.6141207329554803e-05 1.9644344242735371e-06 3.0268405704343741e-06 3.0334740494311947e+00
205995 5.9058928005470847e+01 4.9683642763914598e-06 2.8729092893432518e-06 1.9211137452430320e-05 1.9150866491703382e-05 1.2802937242298796e-06 8.2034310676690320e-07 3.3473629860702214e+00
289793 6.6175306824366189e+01 3.6133086628097331e-06 2.4776421136481183e-06 1.3989766550611428e-05 1.3940675685260305e-05 8.4829231580250470e-07 8.0717391307591776e-07 3.1931527231717660e+00
400555 7.3714691515560560e+01 0.0000000000000000e+00 0.0000000000000000e+00 1.0190692902602659e-05 1.0142371488198197e-05 6.0227321687935866e-07 7.8726704666859313e-07 Inf
536889 8.1275846609355696e+01 0.0000000000000000e+00 0.0000000000000000e+00 7.4231841157566211e-06 7.3759214910474882e-06 4.0744303192770207e-07 7.3036617532496053e-07 Inf
724981 8.9834304184002747e+01 0.0000000000000000e+00 0.0000000000000000e+00 5.4074207810271381e-06 5.3971037136779133e-06 2.6265516675908195e-07 2.0611470171483529e-07 Inf
1009527 1.0031656348481415e+02 0.0000000000000000e+00 0.0000000000000000e+00 3.9392320947203262e-06 3.9302636041395936e-06 1.7158160235191214e-07 2.0282320326996744e-07 Inf


==> fric_a3.txt <==
49 3.6593057100229713e+00 8.0931234310672201e-02 1.1899847171177856e-01 2.6037937945760431e-01 1.5433493286707964e-01 1.7039035161627136e-01 1.2225088065009808e-01 1.8093029265340466e+00
112 4.8202845283504594e+00 1.1748036653592475e-02 4.9757677497117188e-02 5.6273692422461226e-02 4.4996212882212276e-02 2.8384395223052427e-02 1.8341084835362474e-02 1.1006916632564274e+00
172 5.5612977665212355e+00 6.1934667744175951e-03 3.6502612940298884e-02 3.1818589673480842e-02 2.3487686763509295e-02 1.5117784909013346e-02 1.5238234765005439e-02 8.5939715712015585e-01
262 6.3988279103577703e+00 3.6945151741820982e-03 2.2739513452452211e-02 1.9208217713218789e-02 1.2378399765848293e-02 8.5034078933657921e-03 1.1975930074708327e-02 8.3377379271900764e-01
346 7.0203489516828768e+00 3.0278409232776175e-03 1.4024002446559823e-02 1.5632875577605343e-02 9.1849743678155214e-03 7.5421055984963709e-03 1.0155771158734875e-02 1.0896160553893461e+00
460 7.7194426293616409e+00 2.7812430530655173e-03 7.9124065591150324e-03 1.1937927846746445e-02 6.9730324491172873e-03 7.0107787011118635e-03 6.6887907533213966e-03 1.4233875618621410e+00
550 8.1932127060064577e+00 2.0471857695429163e-03 4.1277445738147900e-03 7.5811288187298187e-03 5.4030895092897057e-03 5.1098759394992465e-03 1.4728563418426150e-03 1.6453814747425171e+00
583 8.3539047318768080e+00 1.0331420735728127e-03 4.1275841666163120e-03 4.7380919269597631e-03 3.7983792893029771e-03 2.4192846728726585e-03 1.4727157072968709e-03 1.1135563806829292e+00
754 9.1017265169961341e+00 6.3558257935985966e-04 4.1276412366223160e-03 3.0840192368497485e-03 2.4105476431309321e-03 1.2374883130753889e-03 1.4727720083084963e-03 7.3845929978352287e-01
949 9.8270252242021847e+00 4.3760865646448111e-04 1.9903793538716347e-03 2.2023367925089947e-03 1.7876505237951299e-03 9.7260906815404202e-04 8.4179840398894228e-04 1.0806795885951916e+00
1147 1.0467777254236418e+01 3.0414265483893598e-04 1.0796895652866510e-03 1.5703212819659156e-03 1.1845093380205250e-03 7.2460763406552962e-04 7.3334189392888858e-04 1.3999357352696085e+00
1639 1.1790339694820812e+01 2.1045311187351949e-04 6.4786291884528059e-04 1.1372236398658271e-03 9.1310293216149215e-04 4.7713443336336168e-04 4.8152193599750926e-04 1.6694714327169544e+00
1927 1.2444016307077074e+01 1.5732807825463244e-04 2.7407150763004550e-04 7.7291334524034203e-04 6.8045132972335300e-04 3.6304083620508138e-04 5.0817107118097946e-05 2.4457897354063807e+00
2224 1.3053037758687500e+01 1.0753119976162358e-04 2.7410070637347002e-04 5.1670666902286144e-04 4.4425501552878953e-04 2.5892220640785644e-04 5.0818835278892270e-05 1.7548869930740674e+00
2638 1.3817355465567212e+01 6.7919962747529442e-05 2.6273001751435908e-04 3.4140985286842317e-04 2.9518837328768185e-04 1.6383638143855147e-04 5.0814879991317511e-05 1.2581100152059006e+00
3394 1.5028095491516556e+01 4.5205961149987038e-05 1.3262738387777992e-04 2.2959379437245675e-04 1.9792016279007390e-04 1.1310881988019935e-04 2.7337052525852556e-05 1.6385517241614347e+00
4234 1.6177706468532257e+01 3.0088588508216728e-05 1.2797236537551943e-04 1.5546016733479067e-04 1.3372660871698990e-04 7.4415731169356233e-05 2.7337825505045197e-05 1.1825485939076334e+00
5311 1.7447187719849367e+01 2.0168286018091431e-05 5.8321760099971543e-05 1.1074220515421682e-04 9.0701565116892759e-05 5.2325127541406111e-05 3.6043627946424683e-05 1.7945435725975702e+00
6595 1.8753036545244779e+01 1.4603279206247615e-05 3.1408622543088465e-05 7.8439188251755343e-05 6.5433795558084357e-05 3.7329082092442308e-05 2.1855532082125901e-05 2.2645733074289018e+00
8137 2.0113521095583867e+01 1.0155690783139259e-05 1.6797551819709527e-05 5.3314529162766351e-05 4.6196590697206294e-05 2.6146046601271317e-05 4.9697359010721212e-06 2.7161167847375043e+00
10276 2.1740758834541143e+01 6.8507387159324133e-06 1.0298693105323710e-05 3.6353810381905999e-05 3.1110868166360936e-05 1.8370436418834389e-05 4.0299475183244762e-06 2.9390726693938776e+00
12838 2.3415267509826549e+01 4.7526452684861083e-06 7.1971555220068251e-06 2.4989441111154867e-05 2.1437607372105767e-05 1.2652738252117765e-05 2.1930280277983575e-06 2.8974032419006992e+00
16588 2.5503395677492236e+01 3.2243710695915305e-06 5.5132060119680713e-06 1.7147023348883940e-05 1.4701221023437500e-05 8.6957653713697846e-06 1.5093623664634881e-06 2.6847335504668033e+00
21097 2.7631655201285362e+01 2.2096418789577745e-06 3.6990469114043249e-06 1.1741406314211636e-05 1.0081635504929438e-05 6.0165512642802344e-06 1.4952814264532293e-07 2.7250043394233323e+00
26497 2.9812534702495686e+01 1.5121440432230819e-06 2.3694691981437786e-06 8.0693694815306102e-06 6.9105557373690694e-06 4.1637487904170068e-06 1.4879260893575762e-07 2.8707776936381260e+00
33076 3.2099947917087619e+01 1.0379167562444747e-06 2.1697407975462315e-06 5.5584000511634412e-06 4.7607883389008967e-06 2.8649403168945574e-06 1.5107118054438102e-07 2.3109810292857955e+00
41617 3.4654283463409101e+01 7.1371001593026691e-07 1.7870764412329211e-06 3.8333721936436076e-06 3.2733891838916493e-06 1.9891871949690843e-06 1.5099645410473540e-07 1.9920613689697630e+00
53098 3.7585995237027703e+01 4.9063087974006741e-07 1.1513130430087368e-06 2.6477181130419862e-06 2.2560975607641050e-06 1.3856293759645122e-06 2.1592473435544667e-08 2.1156437422531176e+00
67741 4.0764664073932792e+01 3.3913864061096237e-07 9.0234400953619198e-07 1.8378443976230995e-06 1.5646198288991430e-06 9.6393520980716430e-07 2.1580829090741397e-08 1.9065353142039563e+00
86053 4.4149115291922961e+01 2.3560040545788706e-07 7.6785287990144057e-07 1.2790581392938601e-06 1.0875399141070867e-06 6.7288988163258133e-07 2.1583931854804793e-08 1.5924832791408903e+00
108649 4.7717232162597000e+01 1.6394488371457560e-07 6.4209279906199518e-07 8.9087617314819517e-07 7.5654089144674516e-07 4.6993722074062767e-07 2.1569515866405271e-08 1.3443285369104285e+00
136414 5.1477760844362614e+01 1.1387088419466452e-07 5.8485534256136526e-07 6.2126883474841333e-07 5.2676033514323717e-07 3.2868539576853405e-07 2.1550521059061455e-08 1.0426816273118753e+00
172150 5.5629139531180371e+01 7.9553856895608255e-08 3.5464710619097141e-07 4.3471732186162022e-07 3.6817463855095161e-07 2.3055451186353338e-07 1.6468227402594924e-08 1.1960517497622438e+00
219634 6.0334611926819036e+01 5.5586294415155167e-08 2.3082707141283385e-07 3.0462498138062230e-07 2.5750653307337466e-07 1.6222086799018861e-07 1.3082610373527747e-08 1.2830327734188820e+00
279232 6.5361457649440766e+01 3.8949954478201490e-08 1.7569903101075988e-07 2.1374734421620505e-07 1.8066959772146408e-07 1.1419476452204398e-07 2.4452759353815398e-09 1.1877189917292776e+00
352714 7.0654674401855260e+01 0.0000000000000000e+00 0.0000000000000000e+00 1.5018152189236694e-07 1.2684517071907602e-07 8.0367055012482045e-08 2.4348822921502451e-09 Inf
443863 7.6280988926905337e+01 0.0000000000000000e+00 0.0000000000000000e+00 1.0564269832440462e-07 8.9194206767009116e-08 5.6558476471986884e-08 2.4314455850220117e-09 Inf
555979 8.2227949916173060e+01 0.0000000000000000e+00 0.0000000000000000e+00 7.6699165786939249e-08 6.2658550644391565e-08 3.9916468008800211e-08 1.9061575099111033e-08 Inf
685780 8.8185044503965813e+01 0.0000000000000000e+00 0.0000000000000000e+00 5.5548320560406717e-08 4.5520596815870074e-08 2.9080435658452787e-08 1.2954514445678210e-08 Inf
854674 9.4900135131791643e+01 0.0000000000000000e+00 0.0000000000000000e+00 3.9202866916601154e-08 3.2978712329059629e-08 2.1114655248001208e-08 1.8548965890116759e-09 Inf
1084909 1.0275377134844287e+02 0.0000000000000000e+00 0.0000000000000000e+00 2.7701430026837322e-08 2.3281556217753407e-08 1.4935616899060155e-08 1.5052287054998364e-09 Inf


==> fric_h1.txt <==
9 2.0800838230519041e+00 1.0908965801672095e+00 1.6364223287503987e+00 3.3975891034797883e+00 2.0000000000000000e+00 2.5383773113940329e+00 1.0489291401637157e+00 1.7275529285320239e+00
25 2.9240177382128660e+00 4.1912712479220932e-01 7.4385490091425988e-01 1.7065222558127666e+00 1.0000000000000000e+00 1.2420805179895720e+00 6.0782743966939412e-01 1.9987195849910198e+00
81 4.3267487109222245e+00 1.8209894552750269e-01 4.0767723331177153e-01 8.4192022401675759e-01 5.0000000000000000e-01 5.8543374147643268e-01 3.4073009545582078e-01 1.8856066875874724e+00
289 6.6114890184579442e+00 8.5945209944090856e-02 2.1870425027994891e-01 4.2289217122842288e-01 2.5000000000000000e-01 2.8712040204460443e-01 1.8411861181323977e-01 1.7996531255166568e+00
1089 1.0288276478101775e+01 4.2149529112620293e-02 1.1571724256635374e-01 2.1479861692778907e-01 1.2500000000000000e-01 1.4335955474643960e-01 9.9807233690718311e-02 1.7441375604666334e+00
4225 1.6166235625781553e+01 2.0938023779297335e-02 5.9798087006629225e-02 1.0920118253429315e-01 6.2500000000000000e-02 7.1930533420902942e-02 5.3335228776788632e-02 1.7235630944124607e+00
16641 2.5530528603808893e+01 1.0445348446348361e-02 3.0510218118322389e-02 5.5080221656605109e-02 3.1250000000000000e-02 3.6085781603684641e-02 2.7478804264231136e-02 1.7079826477353579e+00
66049 4.0422398780771147e+01 5.2217467116910752e-03 1.5885951172593015e-02 2.7691651808070702e-02 1.5625000000000000e-02 1.8060674314898179e-02 1.4017810034045912e-02 1.6559869732559775e+00
263169 6.4083306230117927e+01 2.6106140215916844e-03 8.4476788188626289e-03 1.3780316031940340e-02 7.8125000000000000e-03 9.0336654483792831e-03 6.8742157557724554e-03 1.5585304090367513e+00
1050625 1.0165979827588082e+02 0.0000000000000000e+00 0.0000000000000000e+00 6.9185721888389918e-03 3.9062500000000000e-03 4.5191762622905337e-03 3.4906873220078211e-03 Inf


==> fric_h2.txt <==
25 2.9240177382128660e+00 1.6746113022410999e-01 3.9364004716897588e-01 7.2498430999746921e-01 3.8761241740155550e-01 5.1010400543171874e-01 3.3934166744027433e-01 1.6947597663162184e+00
81 4.3267487109222245e+00 6.2302083946155190e-02 1.3141864069310075e-01 2.1861012966408283e-01 1.2235822112287940e-01 1.6561544997045829e-01 7.3419188544101302e-02 1.5031086233706228e+00
289 6.6114890184579442e+00 1.8949401249863336e-02 6.0333626774244857e-02 7.1704619091546198e-02 5.1687478984528003e-02 4.1203479855426578e-02 2.7789029545688775e-02 1.1338592351922019e+00
1089 1.0288276478101775e+01 5.8107413514279071e-03 3.0315082733157406e-02 2.5361127303720459e-02 1.8040484350454775e-02 1.1335397542375078e-02 1.3756324548106175e-02 8.2162709934150191e-01
4225 1.6166235625781553e+01 1.8198498560039898e-03 1.4886288572715138e-02 1.1756452144696668e-02 6.2730487391116961e-03 3.7046882802664253e-03 9.2270423914344590e-03 7.8391427939773139e-01
16641 2.5530528603808893e+01 7.5130276770663147e-04 8.4445652756163919e-03 6.6403460148184044e-03 2.2707061377368904e-03 1.7013360421389056e-03 6.0036276120590485e-03 7.8325172989670722e-01
66049 4.0422398780771147e+01 2.3601497780204408e-04 2.3261807490556181e-03 1.1637627228154362e-03 5.3111725260254912e-04 4.1044105946450189e-04 9.5068200556672742e-04 4.9773371177592535e-01
263169 6.4083306230117927e+01 9.5387991639115440e-05 2.0062249266910451e-03 6.6164656190359820e-04 1.9035722247657822e-04 1.2468110700873008e-04 6.2128489623113580e-04 3.2942465819838684e-01
1050625 1.0165979827588082e+02 0.0000000000000000e+00 0.0000000000000000e+00 5.3696704465961364e-04 7.8046334612036177e-05 4.7291118078484156e-05 5.2915586253484141e-04 Inf


==> fric_h3.txt <==
49 3.6593057100229713e+00 8.0931122242621847e-02 1.1899637829540158e-01 2.6037937945760431e-01 1.5433493286707964e-01 1.7039035161627136e-01 1.2225088065009808e-01 1.8093254820626845e+00
169 5.5287748136788721e+00 1.1742372889277134e-02 4.9753341900689967e-02 5.6238942144557436e-02 4.4962331546573746e-02 2.8369322085631438e-02 1.8340908369995253e-02 1.1001307594267327e+00
625 8.5498797333834844e+00 4.0967675033270496e-03 2.7355931907716770e-02 2.0773279521384771e-02 1.3525419835189893e-02 8.9958198614235405e-03 1.2948644152043625e-02 7.5099544627458414e-01
2401 1.3390518279406722e+01 1.3626680216884920e-03 1.4011493673812160e-02 1.1863818453245597e-02 5.4386286245621737e-03 3.2626107023589670e-03 1.0026309310036088e-02 8.4274439766773179e-01
9409 2.1111276288848163e+01 9.0667715299237543e-04 9.8322336017234013e-03 9.6479630394304024e-03 2.6718406236848260e-03 2.1713349844898187e-03 9.0127555651406226e-03 9.7711284872788273e-01
37249 3.3396801300040110e+01 3.2000556835999708e-04 4.1175094655014630e-03 1.5608014118036590e-03 4.0898568880023121e-04 2.7956250631707016e-04 1.4800934289789318e-03 3.7792480003383161e-01
148225 5.2922516420562516e+01 8.8280110295052675e-05 1.9353243994320688e-03 8.5576955424636380e-04 1.3123338296706832e-04 8.3318677083567874e-05 8.4153272498405064e-04 4.4172471744032121e-01
591361 8.3936507197623769e+01 3.6119445713997277e-05 1.0617194829155505e-03 7.4266649232412202e-04 1.0540807788300456e-04 7.3549386566919991e-05 7.3145959811440680e-04 6.9908965270466561e-01
2362369 1.3318313851378835e+02 0.0000000000000000e+00 0.0000000000000000e+00 4.8333385715728251e-04 4.1772898193240534e-05 3.3742673546811197e-05 4.8034162263225474e-04 Inf


==> fric_hp.txt <==
81 4.3267487109222245e+00 1.8209884834382503e-01 4.0767591784862678e-01 8.4192022401675759e-01 5.0000000000000000e-01 5.8543374147643257e-01 3.4073009545582073e-01 1.8856119273037750e+00
131 5.0787530781327002e+00 1.2812351784899409e-01 7.7252147749269140e-02 5.9673781692136896e-01 4.3781530060179463e-01 4.0452661156330921e-01 2.7784982277283477e-02 3.9885888473265956e+00
192 5.7689982812296332e+00 9.5670987071770422e-02 7.7236202309463070e-02 4.0493997789794556e-01 3.1984166709780454e-01 2.4679383969745630e-01 2.7757780449308992e-02 3.2933522798727686e+00
247 6.2743053574111682e+00 6.7536838815711875e-02 6.0365001152145076e-02 2.6348046286591892e-01 2.2316466942077384e-01 1.3726765190798390e-01 2.7876089647297386e-02 2.9087402769061304e+00
275 6.5029572342569342e+00 4.3079919487562963e-02 6.0307775785132384e-02 1.6000794172871852e-01 1.3615088571680800e-01 7.9330663117381447e-02 2.7787112555035218e-02 2.1589391628593844e+00
285 6.5808443652413935e+00 2.7928844020945101e-02 6.0308478428765917e-02 1.0241624770425005e-01 8.1842657894586446e-02 5.4942551743415002e-02 2.7788183648633037e-02 1.5409857659886881e+00
295 6.6569302316418666e+00 1.6027443329048090e-02 5.9905019118269537e-02 6.4218335673691285e-02 4.5207211812337882e-02 3.6836488265713674e-02 2.6895645913479160e-02 1.0355788886880291e+00
307 6.7459967117054243e+00 1.0132830998142250e-02 5.0217712350208901e-02 4.5660917197501504e-02 3.1076467576196538e-02 2.5698150610856250e-02 2.1419093759644521e-02 8.9129594372280174e-01
313 6.7896613364374838e+00 7.1147933087784519e-03 3.8751598028071148e-02 3.2598871257534835e-02 2.2703727563243566e-02 1.7453405064085024e-02 1.5575808603996023e-02 8.2739674131491014e-01
373 7.1984049964819654e+00 5.6017055516270602e-03 2.1378161863131372e-02 2.4582476531423696e-02 1.7427454730525073e-02 1.2655269444931691e-02 1.1850153134439833e-02 1.1123350512742047e+00
493 7.8997916945555646e+00 4.4692141226751322e-03 1.0473853527835069e-02 1.8440168522456647e-02 1.2411420362900263e-02 9.9159532980192863e-03 9.3632435567748713e-03 1.6193321904530338e+00
517 8.0259573525557606e+00 3.5275649650070360e-03 5.0081969125269927e-03 1.3106601762196884e-02 9.8842444630757240e-03 8.1652658187006226e-03 2.7227110123806066e-03 2.1395646219096491e+00
538 8.1331870140000451e+00 2.2434370838485436e-03 5.0018631745213987e-03 9.0174479685542937e-03 7.2054948307534502e-03 4.6900290328110656e-03 2.7200808408866409e-03 1.6449379451259081e+00
764 9.1417874492579116e+00 1.4220380918918876e-03 3.4054040236151115e-03 6.1418347317985806e-03 4.6106891854459315e-03 3.0367466479700876e-03 2.6910683573595300e-03 1.6642785351672735e+00
993 9.9766120095006592e+00 1.0361698779800725e-03 1.4397250881943761e-03 4.1832343911813816e-03 3.6322720491583247e-03 1.9461793906771295e-03 7.2002466052868653e-04 2.3583124510683615e+00
1028 1.0092475524977846e+01 6.7416341557277192e-04 1.4396495833455107e-03 2.8489058080027976e-03 2.4051732413567649e-03 1.3464873535089482e-03 7.1998457537223272e-04 1.7921236607860036e+00
1221 1.0688215984316653e+01 5.0503169064634423e-04 8.4518996537514461e-04 1.9952862667156884e-03 1.6961283890205860e-03 1.0240489838058418e-03 2.3588016633215391e-04 2.0265298932545592e+00
1368 1.1100998205823092e+01 3.2097863748640663e-04 8.4537998530622631e-04 1.3444202218827863e-03 1.1516806142106216e-03 6.5224756221286893e-04 2.3594620879805540e-04 1.4867552130790493e+00
1472 1.1375467919406260e+01 2.0526961713185113e-04 8.6106161253938563e-04 8.5329583506634605e-04 7.1353177353387172e-04 4.0414376157030854e-04 2.3591102196163279e-04 9.6396828200400975e-01
2012 1.2624358690425090e+01 1.4078998865935718e-04 3.7876759014453281e-04 5.6371242359527026e-04 4.6715647396245488e-04 3.0096915512440811e-04 9.4626069422330513e-05 1.3950256381831643e+00
2166 1.2938566156390605e+01 8.6501686239408862e-05 3.2041047319700423e-04 3.6317735327426651e-04 2.9830696356645430e-04 1.8424656523729658e-04 9.4678131674226119e-05 1.0942978635885958e+00
2452 1.3484664799794341e+01 6.1861162150147038e-05 2.2716120177568405e-04 2.8185272975112945e-04 2.0703558310289613e-04 1.2943097493825715e-04 1.4080075043812528e-04 1.1971640447745027e+00
2597 1.3745397908899111e+01 4.7726949790539210e-05 2.2132786549375113e-04 1.9341858804687210e-04 1.5250176595817943e-04 1.1188704812583950e-04 4.0438225027421245e-05 8.5426467369498293e-01
3270 1.4842802801978614e+01 3.0155045798565761e-05 6.9243727025064989e-05 1.2360560168356863e-04 1.0304407464611836e-04 6.5174980293697287e-05 2.0309736374418624e-05 1.6366190930435693e+00
3493 1.5172816140655469e+01 1.8722390338744059e-05 6.9280154247157541e-05 7.6955487644344295e-05 6.1448315969242360e-05 4.1638844966745129e-05 2.0309065290119741e-05 1.0723207107513406e+00
3865 1.5693380307994778e+01 1.2373791396605810e-05 4.5411996914198324e-05 5.6034573315780300e-05 4.1232849929204518e-05 2.7440889160911801e-05 2.6205402028127898e-05 1.1905123279008405e+00
4057 1.5949056721042567e+01 8.4621642048001016e-06 3.8567297412382657e-05 3.5594772271194393e-05 2.9279616361573903e-05 1.9423946588544124e-05 5.6922910750091061e-06 9.0148175546944209e-01
4387 1.6370271346005413e+01 5.8593762121074536e-06 3.8666228806004720e-05 2.3973399322514290e-05 1.9295248346530600e-05 1.3038900737688268e-05 5.6924804677003054e-06 6.1301022988230380e-01
5130 1.7246691236834490e+01 4.1564857165566042e-06 1.7283367672173052e-05 1.5763590738171089e-05 1.2742919388963674e-05 8.7925430427658162e-06 2.9664769083944514e-06 8.8678364828452150e-01
5990 1.8161105200321142e+01 2.1579272695086575e-06 9.0109341066586226e-06 9.5451561898757854e-06 8.2559664693114223e-06 4.4722411584894027e-06 1.7169983596506104e-06 1.0301579666832004e+00
6899 1.9036862875556057e+01 1.7051835348860587e-06 6.8152927902430562e-06 6.5441919091355025e-06 5.4938213950627097e-06 3.5203329865020364e-06 5.0162723898475215e-07 9.3150809906572474e-01
7278 1.9379267183601570e+01 1.0628154545448679e-06 5.8966306796817129e-06 4.0442825316199280e-06 3.3579746760276941e-06 2.1974070173182522e-06 5.0162702375698961e-07 6.7498681757673928e-01
7827 1.9854781464201295e+01 7.0986516179719608e-07 4.7330727260799904e-06 2.6989050670856701e-06 2.1843214325511218e-06 1.5037284041966525e-06 5.0162668076041186e-07 5.6391553827762309e-01
8713 2.0577340213845062e+01 4.0806748392719588e-07 1.9152011929558525e-06 1.5626585551168384e-06 1.2780331314599057e-06 8.8834351478064951e-07 1.3920802605379652e-07 7.9801102513018329e-01
9465 2.1153076471253755e+01 2.2028234885201205e-07 1.3453860893861618e-06 8.5912740792703326e-07 7.0762102766481588e-07 4.6689153412494522e-07 1.3922887495224529e-07 6.3018201533330820e-01
10188 2.1678520797940120e+01 1.3691947337311677e-07 1.2320850465103287e-06 7.3151421650480624e-07 4.5660788398915063e-07 2.9210339398911113e-07 4.9122082248987885e-07 5.9008809059513434e-01
10705 2.2039186358238446e+01 1.2936816939368093e-07 9.9317197264197310e-07 7.0530207391688548e-07 4.1968032094134488e-07 2.8018251336415261e-07 4.9276485557614181e-07 7.0420202224173201e-01
11164 2.2349781205578161e+01 1.2440912580332262e-07 7.6992840787056930e-07 4.9734359800206841e-07 4.0145272654417571e-07 2.7088066866378546e-07 1.1318138613813994e-07 6.3768950150556569e-01
12183 2.3010077499441024e+01 7.6266175874685664e-08 6.4164220166966119e-07 2.9751963152577454e-07 2.3864511222602157e-07 1.6835486945457143e-07 5.6772171746344624e-08 4.6044349130249729e-01
13290 2.3686905476314646e+01 4.6157333173868294e-08 3.1666579079527999e-07 1.8508737151837603e-07 1.5200045687981410e-07 1.0342172873936332e-07 2.1380884651264774e-08 5.7837622737000050e-01
13921 2.4056003474728136e+01 2.8517091271150684e-08 3.0469529732983728e-07 1.1698204773512635e-07 9.6720072977591633e-08 6.2228912657878651e-08 2.1391339484259458e-08 3.8226069991673578e-01
16313 2.5361675727752651e+01 1.9929893789133374e-08 1.3436654804044080e-07 8.1898369720897206e-08 6.3207791416656872e-08 4.3308986711541745e-08 2.8921440786874205e-08 6.0291847965894396e-01
17167 2.5796738565758517e+01 1.3071644406062336e-08 1.3657228838289087e-07 4.9689468271387377e-08 3.9947824123754384e-08 2.7886886247417738e-08 9.7742611124516350e-09 3.6217758475580497e-01
19655 2.6987190997891283e+01 8.2397074947350160e-09 1.0539450532111938e-07 3.4798736780644048e-08 2.5882546094739664e-08 1.8424214482053665e-08 1.4198387581042773e-08 3.2917157973661887e-01
20915 2.7551967848123617e+01 5.4432389306362052e-09 4.2122533772262483e-08 2.2910580134775781e-08 1.6999664062848586e-08 1.2061499624258680e-08 9.5092760332364243e-09 5.3941800585009181e-01
22861 2.8381264505959511e+01 3.1877375173317177e-09 2.8938205277949746e-08 1.3491404894715174e-08 1.0632283227556678e-08 7.0674361749983351e-09 4.3616402091972656e-09 4.6341113893436042e-01
25594 2.9469949289528660e+01 2.1472991389712029e-09 2.7076794326659850e-08 9.1427371853621541e-09 7.4810292469293711e-09 4.7784122781970549e-09 2.1887486714483362e-09 3.3660270281321647e-01


==> h1.txt <==
4 1.9158931714416508e-01 9.7681920069517647e-02 1.1774691237919487e-01 2.1838744711784465e-02 1.5113613422651009e-01 1.7088858359565497e-02 2.1245637556627264e+00 2.1248554278611285e+00 2.1240550597631445e+00 4.6489299524649912e-02 1.2217258019362900e-09 2.1245637556627264e+00 3.6682264749066169e-02 0.0000000000000000e+00 4.5333253339696365e-02 2.1248554278611285e+00 
17 1.2074762815283044e-01 5.2705832414241448e-02 6.7176907311066916e-02 6.8543180209890333e-03 1.0033570066857825e-01 8.0593696142980155e-03 1.0891728240662610e+00 1.0897545871763632e+00 1.0888704935834517e+00 2.3190763441273216e-02 1.0985325612652714e-02 1.0891728240662610e+00 1.8364119340494065e-02 1.3204596305584140e-02 3.7609921995541438e-02 1.0897545871763632e+00 
73 6.6693797440416480e-02 3.1746718624918097e-02 3.5821285642781316e-02 2.3862834203153202e-03 5.6257427171188451e-02 2.2498452395893374e-03 5.6090327700370890e-01 5.6144528481688016e-01 5.6072160773492086e-01 1.0282627098479463e-02 9.9011288557709042e-03 5.6090327700370890e-01 7.9161043806126666e-03 9.9579322645839720e-03 2.5500222326920459e-02 5.6144528481688016e-01 
305 3.5108440438177117e-02 1.7617436026341401e-02 1.8738751757572173e-02 7.0978625187321110e-04 2.9689421896849325e-02 6.2347669127860563e-04 2.8706098323740764e-01 2.8743617114074860e-01 2.8696587323374884e-01 4.0804361350778732e-03 6.1600111498905236e-03 2.8706098323740764e-01 3.0015288506071479e-03 6.3731798932433531e-03 1.4849696355583286e-02 2.8743617114074860e-01 
1249 1.7982434443461006e-02 9.3118532833375307e-03 9.5617100178273223e-03 1.9579496802950771e-04 1.5229630660273850e-02 1.6338729974780646e-04 1.4554519668459484e-01 1.4579086753024895e-01 1.4549221853802149e-01 1.7025625204161435e-03 3.5383475954254909e-03 1.4554519668459484e-01 1.1558065194682045e-03 3.5826852497413495e-03 8.5334563805076671e-03 1.4579086753024895e-01 
5057 9.1096995500355681e-03 4.8061484469349401e-03 4.8441428492405946e-03 5.2196624519194652e-05 7.7149793225950673e-03 4.2032752077899063e-05 7.3318534435035942e-02 7.3488334504677094e-02 7.3289486113092980e-02 7.0724575956631285e-04 1.9386903868019412e-03 7.3318534435035942e-02 4.6396886064769524e-04 1.9449915551928590e-03 5.0187921153046532e-03 7.3488334504677094e-02 
20353 4.5843941597377815e-03 2.4520242936830238e-03 2.4392244400807473e-03 1.3730104811644688e-05 3.8816045577506537e-03 1.0790429711023088e-05 3.6800890875552675e-02 3.6930202948222246e-02 3.6784976616576877e-02 3.1939597699987785e-04 1.0339491100158187e-03 3.6800890875552675e-02 1.9647422294544041e-04 1.0362183246975841e-03 3.0972624328674935e-03 3.6930202948222246e-02 
81665 2.2997821333075037e-03 1.2438665628475873e-03 1.2241512576573665e-03 3.5812349063713603e-06 1.9469082050924487e-03 2.8260689603880491e-06 1.8436683274229041e-02 1.8545165048687504e-02 1.8427995120083879e-02 1.5001093642337890e-04 5.4569471992584636e-04 1.8436683274229041e-02 8.7130158098092019e-05 5.4636374889422334e-04 2.0064988229922627e-03 1.8545165048687504e-02 
327169 1.1518352356234031e-03 6.2924940815580128e-04 6.1325452274096426e-04 9.4576115390260955e-07 9.7500938475553807e-04 7.4977903068130424e-07 9.2276417372898645e-03 9.3255652027241596e-03 9.2229181966402025e-03 7.2375106246159180e-05 2.8620589416137639e-04 9.2276417372898645e-03 4.0205607960860249e-05 2.8633750209867802e-04 1.3491999971550097e-03 9.3255652027241596e-03 
1309697 5.7666789965656257e-04 3.2401913531736272e-04 3.0716939317251715e-04 1.3718852367910946e-06 4.8805002857528739e-04 1.1823140162464255e-06 4.6166901137588284e-03 4.7101585483021154e-03 4.6136933114698511e-03 4.0313172602015707e-05 1.6135824209383826e-04 4.6166901137588284e-03 3.0297971158470446e-05 1.6468752439795079e-04 9.3348145674843920e-04 4.7101585483021154e-03 


==> h2.txt <==
17 5.8877273454705066e-02 3.9650002731130743e-02 4.1483799101877716e-02 6.6542129096501430e-03 4.1780710160732877e-02 6.6635674294042149e-03 6.0355666804574069e-02 6.8620097160994362e-02 3.7348078897964751e-02 3.3089595134669254e-02 3.3955945162516633e-02 6.0355666804574069e-02 2.2187159986455818e-02 1.8289961100541315e-02 4.9870291674420815e-02 6.8620097160994362e-02 
73 1.5213924798834821e-02 1.3346967682848897e-02 1.0716698116530074e-02 1.1188142014216004e-03 1.0798883704520663e-02 1.1174782884212171e-03 1.6540793990203140e-02 2.0089729663106879e-02 6.6497036290371556e-03 9.7486944501194526e-03 1.1590611027487749e-02 1.6540793990203140e-02 9.2501042627905934e-03 9.1380859491668395e-03 1.3795275854285392e-02 2.0089729663106879e-02 
305 7.0124772826341761e-03 6.6699823547581791e-03 4.9570588416652361e-03 2.1752080768463412e-04 4.9600811767277469e-03 2.1763173003291005e-04 7.4553872923754224e-03 8.5698986018166463e-03 9.1431804367765916e-04 4.2633435449435176e-03 6.0473733150936551e-03 7.4553872923754224e-03 3.8363816212677606e-03 5.0818092060414440e-03 5.6625591219708928e-03 8.5698986018166463e-03 
1249 2.0178556693073199e-03 2.3225365078588067e-03 1.4267718414649048e-03 4.7102297757189961e-05 1.4269070097797322e-03 4.7106580319631731e-05 2.4928818291208060e-03 3.2423239217626181e-03 1.1351578271972210e-04 1.1589181889636437e-03 2.2041965911241794e-03 2.4928818291208060e-03 8.4149650266473152e-04 1.8073236871693028e-03 2.5544555792785732e-03 3.2423239217626181e-03 
5057 8.5724600895391073e-04 9.8541206605886581e-04 6.0616273259109601e-04 9.3925770641802193e-06 6.0616619955677486e-04 9.3926543916510906e-06 1.0563208261219147e-03 1.3888135200648716e-03 1.3069229223862827e-05 4.9133655065838183e-04 9.3500335664290651e-04 1.0563208261219147e-03 4.0091710661244547e-04 7.1359709507700134e-04 1.1219076826038958e-03 1.3888135200648716e-03 
20353 2.7651412595346337e-04 4.0076111181985808e-04 1.9552496005699986e-04 1.6530121280739356e-06 1.9552506705411559e-04 1.6530134065091971e-06 4.1960488100512445e-04 5.6233384542966457e-04 1.4186211004437857e-06 1.6346758297589205e-04 3.8645128152655641e-04 4.1960488100512445e-04 1.4243078699206278e-04 3.0277377696000181e-04 4.5195005490881822e-04 5.6233384542966457e-04 
81665 1.1094023745100153e-04 1.6777360202851108e-04 7.8446592946405179e-05 3.9837096123689090e-07 7.8446595469692748e-05 3.9837097114218577e-07 1.7503264056129407e-04 2.4133991787371467e-04 1.4726798430772380e-07 6.5542622017907251e-05 1.6229777654982696e-04 1.7503264056129407e-04 5.6668108859722811e-05 1.2784092674523543e-04 1.9669864554341509e-04 2.4133991787371467e-04 
327169 4.5763849663761748e-05 7.1101855292417601e-05 3.2359928402653339e-05 9.5394417205775303e-08 3.2359928458241929e-05 9.5394414658950439e-08 7.3988462979027129e-05 1.0709188052060681e-04 1.4790768771672269e-08 2.6732275617831768e-05 6.8990418722633662e-05 7.3988462979027129e-05 2.2663255352643134e-05 5.4501683727441186e-05 8.9356667251906468e-05 1.0709188052060681e-04 
1309697 2.2430123743401035e-05 3.2376584059627312e-05 1.5860492621624127e-05 1.3292284048213140e-07 1.5860492582000390e-05 1.3292218786228705e-07 3.4033346623211712e-05 7.8992967236150052e-05 1.4499841239619856e-09 1.4205154245782475e-05 3.0927047597964311e-05 3.4033346623211712e-05 1.3107180382691150e-05 2.5397100077790985e-05 7.3641550776197594e-05 7.8992967236150052e-05 


==> h3.txt <==
40 1.9139508496669892e-02 1.4166819674924391e-02 1.3112127674557104e-02 1.0827768659987316e-03 1.3942485192397111e-02 1.1344292242114775e-03 2.9945878897606745e-02 3.8844959210934352e-02 2.4827972050815994e-02 1.1424989688111007e-02 1.2239161630625939e-02 2.9945878897606745e-02 8.3399481236021925e-03 6.3015949990810477e-03 2.7986386435305190e-02 3.8844959210934352e-02 
169 7.8690335788708776e-03 7.7120583000622146e-03 5.5469345025015186e-03 3.1799931586256886e-04 5.5815058085032605e-03 3.1908502310706621e-04 8.9764176370524425e-03 1.0395425069717471e-02 2.7580623972020281e-03 4.9582437792588686e-03 6.9559315719296064e-03 8.9764176370524425e-03 4.6492281147429600e-03 4.6706108402049303e-03 7.5516903081160897e-03 1.0395425069717471e-02 
697 2.6792168678823588e-03 2.8406816785183737e-03 1.8939734992926907e-03 6.6612194919486522e-05 1.8950111897090094e-03 6.6654044900318424e-05 3.0900599604113490e-03 3.9351310592342266e-03 2.7514073062959084e-04 1.5357237561279514e-03 2.6672683933474453e-03 3.0900599604113490e-03 1.2397073706091823e-03 1.5299343699283336e-03 3.3958769840304525e-03 3.9351310592342266e-03 
2833 8.6229114106577598e-04 9.5208500358603509e-04 6.0971749411965369e-04 8.7943633712193420e-06 6.0974633194876046e-04 8.7952011287890230e-06 1.0318005022252677e-03 1.6592738460887737e-03 2.5952594382609935e-05 5.3030763531404827e-04 8.8471043351186305e-04 1.0318005022252677e-03 4.2459339578990239e-04 6.4258723692344453e-04 1.4694618914261558e-03 1.6592738460887737e-03 
11425 3.1639155708565323e-04 3.7577934148382209e-04 2.2372228721499382e-04 2.5751808638328571e-06 2.2372294383539649e-04 2.5751877002843517e-06 4.0151336596063017e-04 6.1205591873037045e-04 2.3727081596615944e-06 1.8418946344805155e-04 3.5676546197150721e-04 4.0151336596063017e-04 1.4616975755512150e-04 2.3543940097884818e-04 5.4571925781656699e-04 6.1205591873037045e-04 
45889 1.1894111872232015e-04 1.5852927232859061e-04 8.4104064559064684e-05 4.0495358161434966e-07 8.4104078661868340e-05 4.0495368375144756e-07 1.6742694626738905e-04 2.3769774204462546e-04 2.1336087068752720e-07 7.1099251193105695e-05 1.5158045155408948e-04 1.6742694626738905e-04 6.1582189666094253e-05 1.0291400013251745e-04 2.0522308238330687e-04 2.3769774204462546e-04 
183937 4.7336295853363362e-05 6.4245747946686999e-05 3.3471815653257458e-05 9.0393379628743126e-08 3.3471815935074312e-05 9.0393388355433010e-08 6.7727990156643076e-05 9.9393182649986460e-05 1.9023122545366604e-08 2.8293001589631023e-05 6.1535244777511627e-05 6.7727990156643076e-05 2.4357407615037366e-05 4.2627123929259843e-05 8.6421348029342980e-05 9.9393182649986460e-05 
736513 1.9475265662355171e-05 2.6337538062041471e-05 1.3771092421283484e-05 3.3380817151173885e-08 1.3771092409238238e-05 3.3379826885436941e-08 2.7797563264117363e-05 4.1486666646074974e-05 1.6888005054495876e-09 1.1817438810680274e-05 2.5160537763060325e-05 2.7797563264117363e-05 1.0257124672326660e-05 1.7709825261663964e-05 3.6087352205560651e-05 4.1486666646074974e-05 


==> hp_global_vec.txt <==
73 6.6693797440372307e-02 3.1746718625104538e-02 3.5821285642734582e-02 2.3862834202367676e-03 5.6257427171165844e-02 2.2498452396846739e-03 5.6090327700372000e-01 5.6144528481689115e-01 5.6072160773492086e-01 1.0282627098515480e-02 9.9011288563641726e-03 5.6090327700372000e-01 7.9161043806036339e-03 9.9579322643772120e-03 2.5500222327247534e-02 5.6144528481689115e-01 
128 5.4074668351697365e-02 2.0584384792034088e-02 1.9429309182228707e-02 1.5480377118522830e-03 5.0463568066947309e-02 2.0535689414723861e-03 3.9208931369241684e-01 3.9274777392523624e-01 3.9172267609248823e-01 1.2818459161785796e-02 1.1093333648983586e-02 3.9208931369241684e-01 8.7926588496544077e-03 1.0739164743831733e-02 2.4728899068224397e-02 3.9274777392523624e-01 
185 4.0720014673477745e-02 8.7351182209262548e-03 7.3084323038798398e-03 5.8362182039372256e-04 4.0058786954522828e-02 1.6204899130889104e-03 2.6435254555334381e-01 2.6460501245491702e-01 2.6416820139307906e-01 7.2806337734898667e-03 6.6649895074675633e-03 2.6435254555334381e-01 5.7993151211560420e-03 5.4218979504245587e-03 1.2959357844936910e-02 2.6460501245491702e-01 
233 3.0845008674562580e-02 6.6699841276895580e-03 4.9569681168248917e-03 2.1753121136844537e-04 3.0444096754914936e-02 1.3011098361773886e-03 1.7759748441583215e-01 1.7766747697363416e-01 1.7744193142522494e-01 4.2844814574636535e-03 6.0721216685903174e-03 1.7759748441583215e-01 3.8665347888424840e-03 5.0529447594613855e-03 6.2937273731149736e-03 1.7766747697363416e-01 
266 2.2359268569317494e-02 6.5871091012193773e-03 4.8643341462223585e-03 1.9946291185038540e-04 2.1823728926761446e-02 9.1154184470863245e-04 1.1513068139433617e-01 1.1520889621944062e-01 1.1490000456788636e-01 4.1534733389432142e-03 5.9842633503655960e-03 1.1513068139433617e-01 3.7181871982007926e-03 4.7776632498033903e-03 5.8675153371891961e-03 1.1520889621944062e-01 
290 1.4838879893126150e-02 6.6699887212269054e-03 4.9570375036737469e-03 2.1752939957444493e-04 1.3986426837108736e-02 5.9282745922147170e-04 6.4690187470056712e-02 6.4827547098119540e-02 6.4265914093005957e-02 4.2630696356853797e-03 6.0447396952026337e-03 6.4690187470056712e-02 3.8354014672218623e-03 5.0757238976482568e-03 5.6594938863258060e-03 6.4827547098119540e-02 
300 1.0149726665948267e-02 6.4969915150668292e-03 4.7653815869591731e-03 1.8431294217855260e-04 8.9614780992943229e-03 3.8260512017345333e-04 3.6951558798335692e-02 3.7179968876506701e-02 3.6247351866756525e-02 4.0431570983728623e-03 5.9329639264266041e-03 3.6951558798335692e-02 3.6028463440053492e-03 4.4660240848116359e-03 5.9626919592512088e-03 3.7179968876506701e-02 
305 6.7415481229142864e-03 6.4969940102507862e-03 4.7654217607968150e-03 1.8431485540207305e-04 4.7685665073786401e-03 1.8447029864450117e-04 7.2377030617629817e-03 8.3261946936695874e-03 9.1431804367764896e-04 4.0433037327043033e-03 5.9329641032420015e-03 7.2377030617629817e-03 3.6030729550929406e-03 4.4661811078484798e-03 5.9632736130478042e-03 8.3261946936695874e-03 
349 6.1377234454482619e-03 5.1517501423023991e-03 4.3382753735611984e-03 2.3670928849549126e-04 4.3417756593308382e-03 2.3684694579725681e-04 5.9942027916002989e-03 7.7552528100255291e-03 9.1431647182823022e-04 4.0207648105205366e-03 4.3506255681973072e-03 5.9942027916002989e-03 3.8316162278358608e-03 3.4782968425301742e-03 5.7033446059818228e-03 7.7552528100255291e-03 
426 3.9284126262017129e-03 3.8150956181983602e-03 2.7750684568560728e-03 1.0271619137473840e-04 2.7805432601316405e-03 1.0306495484001547e-04 4.3349552359876788e-03 6.3537310674650210e-03 9.1431932289407576e-04 2.5010238011675800e-03 3.4206340084541025e-03 4.3349552359876788e-03 2.2458101866705427e-03 3.0389181655305123e-03 5.0254583514449912e-03 6.3537310674650210e-03 
608 2.2221684709703461e-03 2.1315230717916427e-03 1.5664424386475908e-03 4.1989654625888342e-05 1.5761633163408142e-03 4.2856738218882844e-05 2.5256813107863273e-03 4.7375198678712297e-03 9.1431781125758530e-04 1.3024539162011181e-03 1.9613013077660582e-03 2.5256813107863273e-03 9.2204308713247332e-04 1.9099874770372161e-03 4.1364117084163659e-03 4.7375198678712297e-03 
1027 1.6666393632544779e-03 1.5028434429604535e-03 1.1716595508595414e-03 2.8265678459476535e-05 1.1852850560219298e-03 2.9328199127487859e-05 1.9195674633603235e-03 4.1740320762510986e-03 9.1403002991351917e-04 1.0124469100819833e-03 1.3506441445004388e-03 1.9195674633603235e-03 7.9095359625968177e-04 1.1746248191995881e-03 3.8186046955234268e-03 4.1740320762510986e-03 
1267 1.2571070583822629e-03 1.2617091793126263e-03 8.8735850448173339e-04 1.8132112623854790e-05 8.9045664732116388e-04 1.8383898634969270e-05 1.4415807715392488e-03 2.7837210326232598e-03 3.8521498705119213e-04 7.7450293908711476e-04 1.1532171226478849e-03 1.4415807715392488e-03 6.4958598017074410e-04 9.7488030762785929e-04 2.4956679749889169e-03 2.7837210326232598e-03 
1794 7.2392521242402102e-04 7.3937714909437361e-04 5.0919367678977560e-04 7.6346604669339329e-06 5.1457702309807174e-04 8.1837941087656014e-06 8.9667409740722516e-04 2.2845071146581578e-03 3.8521096693912602e-04 4.3203982446737193e-04 6.8482007708965990e-04 8.9667409740722516e-04 3.4087731113607058e-04 5.7025765602270123e-04 2.1515562117624776e-03 2.2845071146581578e-03 
2189 4.5729417643109100e-04 4.9819946860477267e-04 3.2198134411782803e-04 4.8935131058052499e-06 3.2472446448930604e-04 5.1227995063939881e-06 5.7330514139321796e-04 1.7021323812094142e-03 1.9756967398122687e-04 2.6172260269958109e-04 4.7026193584746634e-04 5.7330514139321796e-04 1.7977115021632162e-04 3.9909228486564809e-04 1.6329814906468473e-03 1.7021323812094142e-03 
3646 3.3327996225841934e-04 3.7770832555679185e-04 2.3554485621392189e-04 3.1130267321801869e-06 2.3578412574670136e-04 3.1318497662611319e-06 4.0889260831219364e-04 1.6619193581877707e-03 5.2367949293619232e-05 1.9087135244283030e-04 3.5779727477410275e-04 4.0889260831219364e-04 1.4119690345647772e-04 2.9846273594304179e-04 1.6279487033422546e-03 1.6619193581877707e-03 
4664 2.3948698151741489e-04 2.5581744169269764e-04 1.6917555866741577e-04 2.3057486010999895e-06 1.6951001346790810e-04 2.3309832859831829e-06 2.8172639599490130e-04 1.5711502733258109e-03 5.2367872688837171e-05 1.3646012904151953e-04 2.4084435075852106e-04 2.8172639599490130e-04 9.6194120517802641e-05 2.1378156279153898e-04 1.5526799161031325e-03 1.5711502733258109e-03 
6466 1.4880357711913845e-04 1.7044976325016089e-04 1.0491702087797627e-04 1.2246931844926519e-06 1.0552214598624155e-04 1.2569692037309001e-06 1.9052057357295743e-04 1.4405389066482234e-03 5.2381361701400194e-05 8.7730633384659976e-05 1.6080304060185597e-04 1.9052057357295743e-04 6.5688024277296060e-05 1.3334807118533178e-04 1.4318910258435394e-03 1.4405389066482234e-03 
8516 8.9494681381320786e-05 1.1491598609708218e-04 6.3240782306688543e-05 3.7565458481914382e-07 6.3323782647455257e-05 3.8167407803931315e-07 1.2268764719588875e-04 4.9278913844674429e-04 1.4046781170404828e-05 5.3692500002985853e-05 1.0941691896888247e-04 1.2268764719588875e-04 4.5143058523525027e-05 8.0457541663308857e-05 4.8387241207416834e-04 4.9278913844674429e-04 
12381 5.9535915433534130e-05 7.7887953753535697e-05 4.2035819654772054e-05 3.0386585093451685e-07 4.2160586955833610e-05 3.1127918540078653e-07 8.3505368938615424e-05 4.7445063238109997e-04 1.4046781155908949e-05 3.4670948041031772e-05 7.4657618115423117e-05 8.3505368938615424e-05 2.7756451803442369e-05 6.0669761579125811e-05 4.6952619726613648e-04 4.7445063238109997e-04 
16524 4.3877323155671608e-05 5.4368097771508316e-05 3.1025443583860177e-05 2.4579686051733060e-07 3.1026461895162096e-05 2.4588954263725197e-07 5.7696163692867974e-05 4.4782517014609660e-04 4.1065494876691749e-07 2.4850559665459380e-05 5.2068496729795402e-05 5.7696163692867974e-05 1.8994578524638109e-05 4.0288961272411705e-05 4.4560433117863080e-04 4.4782517014609660e-04 
22804 2.7768754076177734e-05 3.6111457255566886e-05 1.9634666863923069e-05 1.1265971904441259e-07 1.9636281727608181e-05 1.1286768262000733e-07 3.8205313614174090e-05 3.1060084060495057e-04 4.0991386905881310e-07 1.6320797881558196e-05 3.4541417392554642e-05 3.8205313614174090e-05 1.2161585927365274e-05 2.5303629342251688e-05 3.0932917147427765e-04 3.1060084060495057e-04 
32086 1.8222287401612952e-05 2.4390573636566455e-05 1.2883872327997922e-05 5.4008193494693818e-08 1.2886333535293565e-05 5.4440608690936857e-08 2.5740017940751445e-05 2.9774891929768103e-04 4.0989804706873550e-07 1.0801496861215110e-05 2.3360397529545076e-05 2.5740017940751445e-05 8.5142807373220528e-06 1.7531087773497653e-05 2.9711011243566246e-04 2.9774891929768103e-04 
41030 1.3633075203257079e-05 1.6593827003686712e-05 9.6397897242526352e-06 3.9373837915735853e-08 9.6402901185522585e-06 3.9422912326043383e-08 1.7699096402780308e-05 2.5528071002646664e-04 1.6400897712427622e-07 8.0718150784117396e-06 1.5750457640026166e-05 1.7699096402780308e-05 6.1981350664991056e-06 1.1422731766725843e-05 2.5494963881785617e-04 2.5528071002646664e-04 
60838 7.9807413795016552e-06 1.0983031249261542e-05 5.6432313081798684e-06 8.5839398635321446e-09 5.6432413884990356e-06 8.5857725304521102e-09 1.1554657191284373e-05 1.0506013566550094e-04 1.6843375009723943e-08 4.7065234844211387e-06 1.0552651600399310e-05 1.1554657191284373e-05 3.7676279364697643e-06 7.7935651952717996e-06 1.0470289940414051e-04 1.0506013566550094e-04 
80164 5.7559283809639170e-06 7.4103202926133293e-06 4.0700490021457325e-06 6.8954765360478730e-09 4.0700629782496515e-06 6.8977355073128391e-09 7.8626195557819052e-06 1.0402541757432079e-04 1.6843375010102884e-08 3.4778925748584647e-06 7.0515789591712446e-06 7.8626195557819052e-06 2.8704892751331346e-06 5.2072236407557712e-06 1.0385534329580272e-04 1.0402541757432079e-04 
120906 3.4416156517389405e-06 4.8306682991892022e-06 2.4335780798972951e-06 4.9330495444240924e-09 2.4336014512113209e-06 4.9362022121108409e-09 5.0763977054280462e-06 9.4461666495732833e-05 1.6843375019532584e-08 2.0597737001378856e-06 4.6397049764627672e-06 5.0763977054280462e-06 1.6811136091607332e-06 3.5348492069714117e-06 9.4380532164047801e-05 9.4461666495732833e-05 
165666 2.6518495533256370e-06 3.3821976578523200e-06 1.8751256287270662e-06 6.2568038750240529e-09 1.8751559748363083e-06 6.2592321600778909e-09 3.6001544453041099e-06 9.3952318940358496e-05 1.6843371610338917e-08 1.6636673700846117e-06 3.1926539450105588e-06 3.6001544453041099e-06 1.4345604622625721e-06 2.5153846810020692e-06 9.3907682469318682e-05 9.3952318940358496e-05 



==> p.txt <==
73 6.6693797440416480e-02 3.1746718624918097e-02 3.5821285642781316e-02 2.3862834203153202e-03 5.6257427171188451e-02 2.2498452395893374e-03 5.6090327700370890e-01 5.6144528481688016e-01 5.6072160773492086e-01 1.0282627098479463e-02 9.9011288557709042e-03 5.6090327700370890e-01 7.9161043806126666e-03 9.9579322645839720e-03 2.5500222326920459e-02 5.6144528481688016e-01 
305 7.0124772826341761e-03 6.6699823547581791e-03 4.9570588416652361e-03 2.1752080768463412e-04 4.9600811767277469e-03 2.1763173003291005e-04 7.4553872923754224e-03 8.5698986018166463e-03 9.1431804367765916e-04 4.2633435449435176e-03 6.0473733150936551e-03 7.4553872923754224e-03 3.8363816212677606e-03 5.0818092060414440e-03 5.6625591219708928e-03 8.5698986018166463e-03 
697 2.6792168678823588e-03 2.8406816785183737e-03 1.8939734992926907e-03 6.6612194919486522e-05 1.8950111897090094e-03 6.6654044900318424e-05 3.0900599604113490e-03 3.9351310592342266e-03 2.7514073062959084e-04 1.5357237561279514e-03 2.6672683933474453e-03 3.0900599604113490e-03 1.2397073706091823e-03 1.5299343699283336e-03 3.3958769840304525e-03 3.9351310592342266e-03 
1249 1.4902826205315939e-03 1.5538998487972982e-03 1.0537888435411089e-03 2.3141412420624782e-05 1.0537890501835776e-03 2.3141418523019431e-05 1.6927304480762284e-03 2.4727893672518860e-03 1.1320328411848316e-06 8.8350163809773369e-04 1.4438697807713189e-03 1.6927304480762284e-03 7.0034445327695003e-04 7.3040779923550848e-04 2.2562597516411491e-03 2.4727893672518860e-03 
1961 1.4363462322250337e-03 1.1717287336480569e-03 1.0156501560259325e-03 2.0337753414653478e-05 1.0156501658502052e-03 2.0337753687199516e-05 1.3563484053109411e-03 2.2862126245896883e-03 2.4312049626498449e-07 9.3575855196527911e-04 9.8185379253013113e-04 1.3563484053109411e-03 7.6607118985665091e-04 4.8094590450536398e-04 2.0996652292060345e-03 2.2862126245896883e-03 
2833 9.4065965551969391e-04 8.8646851022758605e-04 6.6514682120585606e-04 1.1055048168994530e-05 6.6514682120729870e-04 1.1055048170936456e-05 9.8438822586903300e-04 1.5948403117234211e-03 6.2416871742780187e-10 5.6800708248226628e-04 8.0398266988734076e-04 9.8438822586903300e-04 4.5094639164062605e-04 2.8036367988847408e-04 1.5038481235694521e-03 1.5948403117234211e-03 
3865 7.2546872170071444e-04 6.5845675490122180e-04 5.1298385265304957e-04 6.3168518709548261e-06 5.1298385265357324e-04 6.3168518755682766e-06 7.3942309404018017e-04 1.3668724188645683e-03 2.5424239536109640e-10 4.4950531108787118e-04 5.8710432403763176e-04 7.3942309404018017e-04 3.6547289022421399e-04 2.0454343524695261e-04 1.3011271110314881e-03 1.3668724188645683e-03 
5057 6.9690694146397455e-04 5.7140661691147795e-04 4.9278762416492478e-04 5.4921617682788711e-06 4.9278762416538079e-04 5.4921617775409350e-06 6.5869053196525589e-04 1.3383161520597253e-03 1.1876197858018800e-10 4.4751817480652461e-04 4.8332256322097610e-04 6.5869053196525589e-04 3.7131465341513382e-04 1.7512897532709438e-04 1.2737917384816155e-03 1.3383161520597253e-03 
6409 5.2896331800006467e-04 4.7372422280178751e-04 3.7403354915668943e-04 3.8054250499800321e-06 3.7403354915687439e-04 3.8054250498658084e-06 5.3171061264976048e-04 1.0562082410060316e-03 1.0892783204873334e-10 3.2550209028443946e-04 4.2043378173599739e-04 5.3171061264976048e-04 2.6422583571997124e-04 1.2489414280178013e-04 1.0149689695753928e-03 1.0562082410060316e-03 
7921 4.6078496049452056e-04 3.9796025007181101e-04 3.2582417023455622e-04 2.7659144654726723e-06 3.2582417023434556e-04 2.7659144653123374e-06 4.5236862284151532e-04 9.8181265667870803e-04 8.3818337327764932e-11 2.9060542961827150e-04 3.4667831661051716e-04 4.5236862284151532e-04 2.3622156727594689e-04 1.0790005510574938e-04 9.4684372632254730e-04 9.8181265667870803e-04 
9593 4.2502504699066141e-04 3.5655477624264056e-04 3.0053809290109311e-04 2.3320892283008500e-06 3.0053809290136226e-04 2.3320892277970826e-06 4.0726124607597239e-04 9.1660357693589055e-04 7.9012730970464676e-11 2.6649294384394133e-04 3.0796628620148890e-04 4.0726124607597239e-04 2.1685523577003057e-04 9.2047385385451207e-05 8.8581217129507170e-04 9.1660357693589055e-04 
11425 3.5405121032335007e-04 3.0918382009048818e-04 2.5035201170712590e-04 1.8669317930571128e-06 2.5035201170676492e-04 1.8669317934890350e-06 3.4977900525234363e-04 8.1244809066174668e-04 6.6965641261599824e-11 2.2217447270805058e-04 2.7015524461356330e-04 3.4977900525234363e-04 1.8105693835148939e-04 7.0891673029886050e-05 7.8883753447064246e-04 8.1244809066174668e-04 
13417 3.2324830564901754e-04 2.7301999572570886e-04 2.2857106893146677e-04 1.5190909780177478e-06 2.2857106893149734e-04 1.5190909742810100e-06 3.1253906104788823e-04 7.6742121103630021e-04 6.3979426895233795e-11 2.0296900709213645e-04 2.3766414715039328e-04 3.1253906104788823e-04 1.6653608702179020e-04 7.3776445228492901e-05 7.4549183965844697e-04 7.6742121103630021e-04 
15569 2.9628440020703999e-04 2.4907034831983467e-04 2.0950470854606227e-04 1.3121132185439201e-06 2.0950470854631153e-04 1.3121132146704147e-06 2.8464829888347025e-04 7.2562648953343272e-04 5.6382878200222283e-11 1.8741514678812036e-04 2.1424335885071802e-04 2.8464829888347025e-04 1.5380545243190623e-04 5.4759745652949618e-05 7.0702125524686364e-04 7.2562648953343272e-04 
17881 2.5720411758648197e-04 2.2354580299206262e-04 1.8187077569420263e-04 1.0958824714759389e-06 1.8187077569480452e-04 1.0958824732397692e-06 2.5346963016666628e-04 6.5238639399076983e-04 5.4294730616525173e-11 1.6135904392970089e-04 1.9547407080970226e-04 2.5346963016666628e-04 1.3194740702806936e-04 5.1391452535126312e-05 6.3683342205727233e-04 6.5238639399076983e-04 
20353 2.4461664330473410e-04 2.0172349673685687e-04 1.7297008727185201e-04 9.4238988811496961e-07 1.7297008727188470e-04 9.4238988297759091e-07 2.3109203223906115e-04 6.3547442355685931e-04 4.8908699998588101e-11 1.5313318271296844e-04 1.7307153352464843e-04 2.3109203223906115e-04 1.2508847227952756e-04 4.5347646025995934e-05 6.2138893464367003e-04 6.3547442355685931e-04 
22985 2.2248990904215671e-04 1.8738725145676119e-04 1.5732412342984133e-04 8.2832687624873350e-07 1.5732412342873303e-04 8.2832687451456854e-07 2.1419767637008221e-04 5.9403674596621137e-04 4.7349918400790075e-11 1.4027538443921555e-04 1.6187483152970545e-04 2.1419767637008221e-04 1.1485025720904917e-04 4.0181983506211734e-05 5.8144172724241649e-04 5.9403674596621137e-04 
25777 1.9989052860126116e-04 1.7015412875845531e-04 1.4134394826835836e-04 6.9781239330506069e-07 1.4134394826947224e-04 6.9781240388084291e-07 1.9302617644800183e-04 5.4221947076073230e-04 4.3275429516777116e-11 1.2309226239848173e-04 1.4868557338140303e-04 1.9302617644800183e-04 1.0095978681672315e-04 3.7522525044164610e-05 5.3141427910085237e-04 5.4221947076073230e-04 
28729 1.9193873200200025e-04 1.5792305523990165e-04 1.3572117896996181e-04 6.5268489262241628e-07 1.3572117897196176e-04 6.5268493384210490e-07 1.8151301160080485e-04 5.4624748464215337e-04 4.2060442219096018e-11 1.2206204867421137e-04 1.3434221099061381e-04 1.8151301160080485e-04 1.0007318088704403e-04 3.1990201223568695e-05 5.3604878506596982e-04 5.4624748464215337e-04 
31841 1.7117708788441473e-04 1.4735164053552395e-04 1.2104047962688222e-04 5.5130902195178840e-07 1.2104047962678830e-04 5.5130903364080601e-07 1.6682172055748301e-04 4.8907609160223412e-04 3.8846846823380321e-11 1.0681999513384396e-04 1.2813654860875174e-04 1.6682172055748301e-04 8.7540250684065972e-05 2.9195890499059763e-05 4.8029129480457288e-04 4.8907609160223412e-04 
35113 1.6268450618653991e-04 1.3518874327524293e-04 1.1503531751855791e-04 4.8664108216256212e-07 1.1503531751841649e-04 4.8664109325593875e-07 1.5537042201037773e-04 4.7725090911314476e-04 3.7882457391709537e-11 1.0118177278190842e-04 1.1790766256860363e-04 1.5537042201037773e-04 8.2778567344710951e-05 3.2700475249174929e-05 4.6887825494061570e-04 4.7725090911314476e-04 
38545 1.5285478444996940e-04 1.2817999254619827e-04 1.0808465462135414e-04 4.4908890996131698e-07 1.0808465462140867e-04 4.4908891084913324e-07 1.4723767312055687e-04 4.6448831325204490e-04 3.5263534809616273e-11 9.6659992154555342e-05 1.1106654898139228e-04 1.4723767312055687e-04 7.9032048372619846e-05 2.9048052034995437e-05 4.5679266538630917e-04 4.6448831325204490e-04 
42137 1.4168696758071647e-04 1.1932232713498062e-04 1.0018781558210537e-04 3.8938154504609363e-07 1.0018781558206091e-04 3.8938154276347314e-07 1.3513510958261895e-04 4.2949063518419852e-04 3.4466680690929853e-11 8.6902461921729669e-05 1.0348652063842699e-04 1.3513510958261895e-04 7.1420785908829406e-05 2.3402170640898910e-05 4.2286358966028809e-04 4.2949063518419852e-04 
45889 1.3521151475262891e-04 1.1177982430269000e-04 9.5608978975912553e-05 3.6946878215303928e-07 9.5608978976265081e-05 3.6946877360655747e-07 1.2815681710256181e-04 4.3353441135223202e-04 3.2297734971474152e-11 8.5623358689488555e-05 9.5356227990570284e-05 1.2815681710256181e-04 6.9322587875323885e-05 2.1773303251137837e-05 4.2740190442056676e-04 4.3353441135223202e-04 
49801 1.2682574557345850e-04 1.0588071096408872e-04 8.9679344723242525e-05 3.2189195278686917e-07 8.9679344724822004e-05 3.2189195294462530e-07 1.2033875551752328e-04 3.9977296411430560e-04 3.1652033703162230e-11 7.7911673956523219e-05 9.1712524448941325e-05 1.2033875551752328e-04 6.3198620804973102e-05 1.9884331393064081e-05 3.9424481040355733e-04 3.9977296411430560e-04 
53873 1.1791514548073008e-04 9.9289364627999578e-05 8.3378598973991188e-05 2.9243805592107324e-07 8.3378598974053855e-05 2.9243806028677078e-07 1.1290137991688867e-04 3.8657023758547303e-04 2.9863715245702543e-11 7.3478531924922895e-05 8.5718299874034060e-05 1.1290137991688867e-04 5.9719613066947911e-05 1.8746633467839663e-05 3.8146910770814021e-04 3.8657023758547303e-04 
58105 1.1327436765420429e-04 9.4429141092465917e-05 8.0097073502134272e-05 2.7469442006568547e-07 8.0097073503677675e-05 2.7469441995853718e-07 1.0777292222712344e-04 3.8071872887574627e-04 2.9305247398266194e-11 7.1315984106065712e-05 8.0802432985375665e-05 1.0777292222712344e-04 5.7700025553236861e-05 1.7015959171623866e-05 3.7593605134568904e-04 3.8071872887574627e-04 
62497 1.0733622133176295e-04 8.9369265999329840e-05 7.5898169970799938e-05 2.4445893885580680e-07 7.5898169970459552e-05 2.4445894332631837e-07 1.0119885275827905e-04 3.5631192089459604e-04 2.7815037125074942e-11 6.5667003260584734e-05 7.7000340793826510e-05 1.0119885275827905e-04 5.3113007903193621e-05 1.5362198343199605e-05 3.5199601734271877e-04 3.5631192089459604e-04 
67049 1.0112493296810567e-04 8.4648331820265255e-05 7.1506125848161579e-05 2.3135253638614448e-07 7.1506125849403587e-05 2.3135255737773757e-07 9.6361524053489942e-05 3.5158214838856719e-04 2.7583423186000671e-11 6.3769483835012317e-05 7.2242620725764534e-05 9.6361524053489942e-05 5.1948186859747359e-05 1.5206796699923095e-05 3.4739048098880265e-04 3.5158214838856719e-04 
71761 9.8654531379845407e-05 8.0943785144889968e-05 6.9759288133140537e-05 2.1419956991892876e-07 6.9759288133798932e-05 2.1419960942112216e-07 9.2125197849024005e-05 3.4359290162173879e-04 2.5902600280911516e-11 6.0759790325707099e-05 6.9248104366092603e-05 9.2125197849024005e-05 4.9377561702769697e-05 1.4006096475390337e-05 3.3973779257930140e-04 3.4359290162173879e-04 
76633 9.0603662210530971e-05 7.6800707634422098e-05 6.4066463949396119e-05 1.9095903126976662e-07 6.4066463949407463e-05 1.9095905056337975e-07 8.6972730771884201e-05 3.2257356084174082e-04 2.5670065884259328e-11 5.6476646345711354e-05 6.6141093999566122e-05 8.6972730771884201e-05 4.5933585041536404e-05 1.3752104358095878e-05 3.1899010571658111e-04 3.2257356084174082e-04 
81665 8.8922910445493397e-05 7.3338868061344738e-05 6.2877992978686975e-05 1.8210176513191373e-07 6.2877992979017941e-05 1.8210178669121903e-07 8.3512988346857124e-05 3.2752113902974643e-04 2.4293140358155525e-11 5.5664843537037171e-05 6.2256280137981858e-05 8.3512988346857124e-05 4.5510894028454190e-05 1.2121266755479347e-05 3.2411715463442415e-04 3.2752113902974643e-04 
86857 8.4756059873281327e-05 7.0265631608416548e-05 5.9931584683363058e-05 1.6650735988199921e-07 5.9931584682737460e-05 1.6650737405905101e-07 7.9633516104701539e-05 2.9125585009488823e-04 2.4122475511529212e-11 5.1795002228932087e-05 6.0487805641319945e-05 7.9633516104701539e-05 4.2313764267784651e-05 1.2983541231891667e-05 2.8787313738010627e-04 2.9125585009488823e-04 
92209 7.9490740687838482e-05 6.6829870059554629e-05 5.6208441782164719e-05 1.5763848401300996e-07 5.6208441781659277e-05 1.5763844757526783e-07 7.5347690847262977e-05 2.6663789164942965e-04 2.3114841846900929e-11 4.9121285733618853e-05 5.7134698773077953e-05 7.5347690847262977e-05 4.0580137601765195e-05 1.2537535019487334e-05 2.6323340956479932e-04 2.6663789164942965e-04 
97721 7.9025725424364685e-05 6.4407397515208530e-05 5.5879626336161563e-05 1.4805551908912413e-07 5.5879626335347293e-05 1.4805551421004784e-07 7.2332313451398407e-05 2.6816711292530689e-04 2.2935472039566518e-11 4.7181573361033633e-05 5.4825748553104373e-05 7.2332313451398407e-05 3.9104272774643087e-05 1.0747836200650381e-05 2.6508289330408341e-04 2.6816711292530689e-04 
103393 7.2568507884557517e-05 6.1627724734100598e-05 5.1313684027241297e-05 1.4195008845338225e-07 5.1313684024278830e-05 1.4194993905741447e-07 7.0199054524134146e-05 2.8088380198302844e-04 2.4653325318117214e-11 4.6415452476705242e-05 5.2664153154346535e-05 7.0199054524134146e-05 3.8243075667999887e-05 1.1241394087822594e-05 2.7804101934580521e-04 2.8088380198302844e-04 
109225 7.2858845952452361e-05 5.9078904063028791e-05 5.1518984042497360e-05 1.2802991258883397e-07 5.1518984042312849e-05 1.2803002541752695e-07 6.8092283294969377e-05 2.8872199162702434e-04 2.1628170330473499e-11 4.6329253039759295e-05 4.9901496541685517e-05 6.8092283294969377e-05 3.7895848478220377e-05 9.6495280345402753e-06 2.8606149640575786e-04 2.8872199162702434e-04 
115217 6.8232036771538254e-05 5.7200194597787911e-05 4.8247335894063703e-05 1.2582780557175819e-07 4.8247335896585436e-05 1.2582789987143860e-07 6.4909983491502605e-05 2.6744343866984841e-04 2.3012417918011383e-11 4.3247279821313277e-05 4.8404325684009281e-05 6.4909983491502605e-05 3.5699584738342827e-05 9.4207516192839894e-06 2.6488258148845892e-04 2.6744343866984841e-04 
121369 6.6448270156223521e-05 5.4870686358373201e-05 4.6986022425688077e-05 1.4663426281739120e-07 4.6986022425474598e-05 1.4663428115345876e-07 6.3663560235182671e-05 2.7283559722851916e-04 2.0314310246848297e-11 4.4129292810385182e-05 4.5887410232803561e-05 6.3663560235182671e-05 3.6360182442678177e-05 1.0349726327518055e-05 2.7020378127021638e-04 2.7283559722851916e-04 
127681 6.5213701130396594e-05 5.3079437278136773e-05 4.6113050296259857e-05 1.1876205512205998e-07 4.6113050294892637e-05 1.1876197300610283e-07 6.1214263600099594e-05 2.6197028783585220e-04 2.0027159681816023e-11 4.2200940048842312e-05 4.4342606228052184e-05 6.1214263600099594e-05 3.4665558729173694e-05 8.5567882895275111e-06 2.5952555196157712e-04 2.6197028783585220e-04 
134153 6.0016373473302993e-05 5.1146398844734489e-05 4.2437984667578533e-05 1.0720062194107589e-07 4.2437984662815416e-05 1.0720041184195231e-07 5.8577527895562379e-05 2.5346783937440332e-04 2.0572639583365904e-11 3.9897518777897059e-05 4.2889564811528658e-05 5.8577527895562379e-05 3.2801027445468729e-05 8.5248200662313610e-06 2.5119189007308311e-04 2.5346783937440332e-04 
140785 6.0453030646406215e-05 4.9096059700857904e-05 4.2746747913328404e-05 9.6339476546393935e-08 4.2746747913375621e-05 9.6339513005913992e-08 5.6944414988209279e-05 2.4941551323253531e-04 2.0943590218016901e-11 3.9527591868948217e-05 4.0990680396778156e-05 5.6944414988209279e-05 3.2315582179697040e-05 7.8356175517804500e-06 2.4718900559494555e-04 2.4941551323253531e-04 
147577 5.6848313377949406e-05 4.7635033821722421e-05 4.0197827887769036e-05 9.3885339850096674e-08 4.0197827889362867e-05 9.3885507722262634e-08 5.4898529648171447e-05 2.3904501102330720e-04 1.8677401687489565e-11 3.7878220698780071e-05 3.9737752254315028e-05 5.4898529648171447e-05 3.1056827685598555e-05 7.5973611651630622e-06 2.3689717358500888e-04 2.3904501102330720e-04 
154529 5.6049272558347248e-05 4.5926413399683742e-05 3.9632820703051575e-05 1.0051742288417289e-07 3.9632820710109251e-05 1.0051785152456817e-07 5.3325859449042000e-05 2.3855843849493504e-04 1.8414614256293262e-11 3.7285703218109699e-05 3.8123793377754092e-05 5.3325859449042000e-05 3.0720481754535723e-05 8.5894411411705801e-06 2.3641616289668725e-04 2.3855843849493504e-04 
161641 5.4380691867757243e-05 4.4501141399321674e-05 3.8452955984045517e-05 8.4142370892197927e-08 3.8452955986569051e-05 8.4142759121727449e-08 5.1581493502721977e-05 2.3143591298034377e-04 2.4509763038851850e-11 3.6134817109584323e-05 3.6809312197155226e-05 5.1581493502721977e-05 2.9642923014977599e-05 7.0152002870376126e-06 2.2942246162288799e-04 2.3143591298034377e-04 
168913 5.1152146849330230e-05 4.2986438011822889e-05 3.6170029909170654e-05 8.3330408372830462e-08 3.6170029909652345e-05 8.3330420256948286e-08 4.9476949459017604e-05 2.2619295207362394e-04 1.9645876500086100e-11 3.4309290090695754e-05 3.5648858905191932e-05 4.9476949459017604e-05 2.8269569088608269e-05 7.3802211242996541e-06 2.2429805029799344e-04 2.2619295207362394e-04 
176345 5.0962429107947611e-05 4.1642549469143794e-05 3.6035879209527268e-05 7.7616181522225451e-08 3.6035879206409645e-05 7.7616019484625243e-08 4.8095442034558357e-05 2.2326169125483231e-04 2.5094199673208381e-11 3.3981333648114229e-05 3.4035870901072486e-05 4.8095442034558357e-05 2.7899561954696211e-05 6.6349028213127785e-06 2.2141222931278034e-04 2.2326169125483231e-04 
183937 4.7999328965817849e-05 4.0287322682720681e-05 3.3940651009842568e-05 7.0954792586711389e-08 3.3940650998424781e-05 7.0954271328209522e-08 4.6639050558505812e-05 2.1505205442056389e-04 1.8984484666928805e-11 3.2721439628946414e-05 3.3234145477320702e-05 4.6639050558505812e-05 2.6845144252324829e-05 6.7953137265598058e-06 2.1326168913317345e-04 2.1505205442056389e-04 
191689 4.7845657048608189e-05 3.9458765756567145e-05 3.3831988557236865e-05 9.9442438991728514e-08 3.3831988541556706e-05 9.9441756954233688e-08 4.5948602370202446e-05 2.1603896653836781e-04 1.8759486123694475e-11 3.2428646222758141e-05 3.2552372631404549e-05 4.5948602370202446e-05 2.7020743318826299e-05 9.7441948252259884e-06 2.1412091247860821e-04 2.1603896653836781e-04 
199601 4.6799607073411821e-05 3.8057320938076514e-05 3.3092319522883495e-05 8.2587033389783636e-08 3.3092319514067332e-05 8.2586474795669327e-08 4.4524047068020938e-05 2.1227689343867828e-04 2.0458919101224721e-11 3.1757146172702531e-05 3.1206961311228786e-05 4.4524047068020938e-05 2.6398598650635263e-05 8.6901013862986348e-06 2.1044969853899553e-04 2.1227689343867828e-04 
207673 4.4895137455992765e-05 3.7045647465033080e-05 3.1745656154919219e-05 9.4033235152628479e-08 3.1745656119950073e-05 9.4031668019104634e-08 4.2799226170718304e-05 2.0685071230699519e-04 2.4801444567449271e-11 3.0738951532028263e-05 2.9780708848570088e-05 4.2799226170718304e-05 2.5742254459516045e-05 7.0411736437827794e-06 2.0512185498130201e-04 2.0685071230699519e-04 
215905 4.4628383424648836e-05 3.6270285651947947e-05 3.1557032546828889e-05 8.6453633592379539e-08 3.1557032559096135e-05 8.6454523020520411e-08 4.3761725885835736e-05 2.0546797483184765e-04 2.0625304786195110e-11 3.0542298367999551e-05 3.1340974185667758e-05 4.3761725885835736e-05 2.5658074636556461e-05 1.3964557586445296e-05 2.0338078330771594e-04 2.0546797483184765e-04 
224297 4.1027719968961740e-05 3.4844921667805648e-05 2.9010979000226286e-05 5.5227198819907173e-08 2.9010979013124863e-05 5.5227633138022274e-08 3.9959160363314954e-05 1.9490386954246580e-04 1.8633791812195617e-11 2.8371719955005162e-05 2.8138585674044375e-05 3.9959160363314954e-05 2.3639101276729843e-05 5.8693704365411456e-06 1.9337595958167434e-04 1.9490386954246580e-04 
232849 4.1626378467848387e-05 3.4131054340312024e-05 2.9434294493372759e-05 7.1131604930785485e-08 2.9434294488333807e-05 7.1130926244832411e-08 3.9606661913549660e-05 1.9424614797540284e-04 1.8607143865368161e-11 2.8157421077602072e-05 2.7854035725411312e-05 3.9606661913549660e-05 2.3666581785417476e-05 9.0055575986239248e-06 1.9258857401781076e-04 1.9424614797540284e-04 
241561 4.0245704895114397e-05 3.3082679892925297e-05 2.8458010848208685e-05 7.0851247098748265e-08 2.8458010841727358e-05 7.0850876272784079e-08 4.2810065859551508e-05 1.9552868273518595e-04 2.4365393689563038e-11 2.7997355317445015e-05 3.2385951184537976e-05 4.2810065859551508e-05 2.3533086595162325e-05 1.9994830155363948e-05 1.9307476887081630e-04 1.9552868273518595e-04 

